Component Training of Turbo Autoencoders

Isolated training with Gaussian priors (TGP) of the component autoencoders of turbo-autoencoder architectures enables faster, more consistent training and better generalization to arbitrary decoding iterations than training based on deep unfolding. We propose fitting the components via extrinsic information transfer (EXIT) charts to a desired behavior which enables scaling to larger message lengths ($k \approx 1000$) while retaining competitive performance. To the best of our knowledge, this is the first autoencoder that performs close to classical codes in this regime. Although the binary cross-entropy (BCE) loss function optimizes the bit error rate (BER) of the components, the design via EXIT charts enables to focus on the block error rate (BLER). In serially concatenated systems the component-wise TGP approach is well known for inner components with a fixed outer binary interface, e.g., a learned inner code or equalizer, with an outer binary error correcting code. In this paper we extend the component training to structures with an inner and outer autoencoder, where we propose a new 1-bit quantization strategy for the encoder outputs based on the underlying communication problem. Finally, we discuss the model complexity of the learned components during design time (training) and inference and show that the number of weights in the encoder can be reduced by 99.96 %.

==> tikz/results/ae_128_precursor_17epoch_zpa_075/exit.txt <==
mi,e1,e2
1.000e-04,6.827e-01,-7.691e-04
5.273e-02,6.976e-01,3.390e-02
1.054e-01,7.082e-01,4.568e-02
1.580e-01,7.195e-01,4.435e-02
2.106e-01,7.280e-01,3.964e-02
2.632e-01,7.433e-01,4.452e-02
3.159e-01,7.522e-01,5.924e-02
3.685e-01,7.637e-01,1.185e-01
4.211e-01,7.732e-01,2.184e-01
4.737e-01,7.855e-01,3.449e-01
5.264e-01,7.957e-01,5.181e-01
5.790e-01,8.094e-01,6.705e-01
6.316e-01,8.166e-01,8.104e-01
6.842e-01,8.278e-01,9.052e-01
7.369e-01,8.382e-01,9.624e-01
7.895e-01,8.481e-01,9.892e-01
8.421e-01,8.593e-01,9.983e-01
8.947e-01,8.707e-01,9.996e-01
9.474e-01,8.814e-01,1.000e+00
1.000e+00,8.943e-01,1.000e+00


==> tikz/results/ae_128_precursor_17epoch_zpa_085/exit.txt <==
mi,e1,e2
1.000e-04,7.168e-01,-1.859e-03
5.273e-02,7.219e-01,3.669e-02
1.054e-01,7.327e-01,5.028e-02
1.580e-01,7.397e-01,5.225e-02
2.106e-01,7.486e-01,4.700e-02
2.632e-01,7.601e-01,4.954e-02
3.159e-01,7.668e-01,7.103e-02
3.685e-01,7.761e-01,1.214e-01
4.211e-01,7.809e-01,2.151e-01
4.737e-01,7.912e-01,3.571e-01
5.264e-01,7.995e-01,5.060e-01
5.790e-01,8.069e-01,6.667e-01
6.316e-01,8.144e-01,8.086e-01
6.842e-01,8.168e-01,9.056e-01
7.369e-01,8.292e-01,9.637e-01
7.895e-01,8.366e-01,9.899e-01
8.421e-01,8.425e-01,9.978e-01
8.947e-01,8.504e-01,9.997e-01
9.474e-01,8.560e-01,1.000e+00
1.000e+00,8.676e-01,1.000e+00


==> tikz/results/ae_128_precursor_small_snr2_065_precursor_better_decoder_finetune/exit.txt <==
mi,e1,e2
1.000e-04,4.248e-01,6.896e-05
5.273e-02,4.361e-01,3.082e-02
1.054e-01,4.557e-01,4.900e-02
1.580e-01,4.696e-01,5.435e-02
2.106e-01,4.898e-01,6.165e-02
2.632e-01,5.119e-01,6.756e-02
3.159e-01,5.341e-01,9.923e-02
3.685e-01,5.555e-01,1.564e-01
4.211e-01,5.760e-01,2.512e-01
4.737e-01,5.940e-01,3.762e-01
5.264e-01,6.191e-01,5.436e-01
5.790e-01,6.386e-01,6.912e-01
6.316e-01,6.583e-01,8.276e-01
6.842e-01,6.796e-01,9.167e-01
7.369e-01,7.017e-01,9.715e-01
7.895e-01,7.209e-01,9.891e-01
8.421e-01,7.430e-01,9.978e-01
8.947e-01,7.622e-01,9.998e-01
9.474e-01,7.907e-01,1.000e+00
1.000e+00,8.211e-01,1.000e+00


==> tikz/results/ae_128_precursor_small_snr2_065_precursor_better_decoder_finetune/traj_n128.txt <==
x,y
0.000e+00,4.222e-01
2.969e-01,4.222e-01
2.969e-01,5.270e-01
5.193e-01,5.270e-01
5.193e-01,6.235e-01
6.455e-01,6.235e-01
6.455e-01,6.731e-01
6.932e-01,6.731e-01
6.932e-01,6.975e-01
7.263e-01,6.975e-01
7.263e-01,7.103e-01
7.405e-01,7.103e-01
7.405e-01,7.179e-01
7.523e-01,7.179e-01
7.523e-01,7.220e-01
7.575e-01,7.220e-01
7.575e-01,7.260e-01
7.650e-01,7.260e-01
7.650e-01,7.288e-01
7.687e-01,7.288e-01
7.687e-01,7.314e-01
7.747e-01,7.314e-01
7.747e-01,7.328e-01
7.743e-01,7.328e-01
7.743e-01,7.328e-01


==> tikz/results/ae_128_precursor_small_snr2_065_precursor_better_decoder_finetune/traj_n2048.txt <==
x,y
0.000e+00,4.225e-01
2.853e-01,4.225e-01
2.853e-01,5.180e-01
5.406e-01,5.180e-01
5.406e-01,6.450e-01
8.424e-01,6.450e-01
8.424e-01,7.751e-01
9.721e-01,7.751e-01
9.721e-01,8.348e-01
9.970e-01,8.348e-01
9.970e-01,8.494e-01
9.992e-01,8.494e-01
9.992e-01,8.514e-01
9.993e-01,8.514e-01
9.993e-01,8.516e-01
9.993e-01,8.516e-01
9.993e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01
9.992e-01,8.516e-01


==> tikz/results/ae_128_precursor_small_snr2_065_precursor_better_decoder_finetune_zpa_08/results_clip0100_it16_lte_n1600.csv <==
snr,ber,ber_1_parity,bler,bler_1_parity
1.000e+00,4.386e-02,4.386e-02,4.258e-01,4.258e-01
1.250e+00,8.931e-03,8.931e-03,1.961e-01,1.961e-01
1.500e+00,1.233e-03,1.233e-03,1.002e-01,1.002e-01
1.750e+00,2.049e-04,1.845e-04,5.447e-02,3.809e-02
2.000e+00,1.141e-04,1.006e-04,3.468e-02,2.385e-02


==> tikz/results/ae_128_precursor_small_snr2_065_precursor_better_decoder_finetune_zpa_08/results_clip0100_it16_lte_n2048.csv <==
snr,ber,ber_1_parity,bler,bler_1_parity
1.000e+00,4.207e-02,4.207e-02,4.489e-01,4.489e-01
1.250e+00,7.669e-03,7.669e-03,2.160e-01,2.160e-01
1.500e+00,6.319e-04,6.319e-04,1.193e-01,1.193e-01
1.750e+00,2.016e-04,1.823e-04,6.965e-02,4.981e-02
2.000e+00,1.131e-04,9.973e-05,4.369e-02,3.000e-02


==> tikz/results/ae_128_precursor_small_zp_075/exit.txt <==
mi,e1,e2
1.000e-04,6.905e-01,-1.737e-03
5.273e-02,7.055e-01,3.643e-02
1.054e-01,7.116e-01,5.352e-02
1.580e-01,7.236e-01,5.415e-02
2.106e-01,7.332e-01,5.101e-02
2.632e-01,7.439e-01,5.733e-02
3.159e-01,7.533e-01,7.593e-02
3.685e-01,7.617e-01,1.264e-01
4.211e-01,7.710e-01,2.152e-01
4.737e-01,7.795e-01,3.530e-01
5.264e-01,7.895e-01,5.157e-01
5.790e-01,7.944e-01,6.756e-01
6.316e-01,8.054e-01,8.156e-01
6.842e-01,8.150e-01,9.083e-01
7.369e-01,8.194e-01,9.627e-01
7.895e-01,8.238e-01,9.884e-01
8.421e-01,8.316e-01,9.970e-01
8.947e-01,8.408e-01,9.997e-01
9.474e-01,8.509e-01,1.000e+00
1.000e+00,8.604e-01,1.000e+00


==> tikz/results/ae_128_precursor_small_zp_075/results_clip0100_it6_n128_lte.csv <==
snr,ber,ber_1_parity,bler,bler_1_parity
0.000e+00,2.483e-01,2.483e-01,7.851e-01,7.851e-01
5.000e-01,1.793e-01,1.793e-01,6.302e-01,6.302e-01
1.000e+00,1.078e-01,1.078e-01,4.255e-01,4.255e-01
1.500e+00,5.419e-02,5.419e-02,2.434e-01,2.434e-01
2.000e+00,2.352e-02,2.345e-02,1.172e-01,1.122e-01
2.500e+00,6.313e-03,6.276e-03,3.621e-02,3.386e-02
3.000e+00,1.501e-03,1.486e-03,1.004e-02,9.060e-03
3.500e+00,3.492e-04,3.451e-04,2.632e-03,2.374e-03
4.000e+00,5.660e-05,5.540e-05,5.556e-04,4.789e-04
4.500e+00,1.015e-05,9.803e-06,1.284e-04,1.061e-04


==> tikz/results/bler/ae_outer_clip_more_points.txt <==
snr,ber,ber_1_parity,bler,bler_1_parity
0.000e+00,1.291e-01,1.291e-01,8.753e-01,8.753e-01
5.000e-01,9.017e-02,9.017e-02,7.736e-01,7.736e-01
1.000e+00,5.825e-02,5.825e-02,6.282e-01,6.282e-01
1.500e+00,3.533e-02,3.533e-02,4.752e-01,4.752e-01
2.000e+00,2.025e-02,1.945e-02,3.290e-01,2.780e-01
2.500e+00,8.789e-03,8.145e-03,1.825e-01,1.412e-01
3.000e+00,3.869e-03,3.549e-03,9.162e-02,7.113e-02
3.500e+00,1.622e-03,1.436e-03,4.225e-02,3.033e-02
4.000e+00,5.723e-04,4.873e-04,1.581e-02,1.037e-02
4.500e+00,1.870e-04,1.573e-04,5.554e-03,3.652e-03
5.000e+00,5.559e-05,4.359e-05,1.841e-03,1.072e-03


==> tikz/results/bler/ae_outer_ste_more_points.txt <==
snr,ber,ber_1_parity,bler,bler_1_parity
0.000e+00,1.626e-01,1.626e-01,9.491e-01,9.491e-01
5.000e-01,1.263e-01,1.263e-01,9.007e-01,9.007e-01
1.000e+00,9.141e-02,9.141e-02,8.149e-01,8.149e-01
1.500e+00,6.216e-02,6.216e-02,6.949e-01,6.949e-01
2.000e+00,3.845e-02,3.747e-02,5.445e-01,4.820e-01
2.500e+00,2.446e-02,2.347e-02,4.002e-01,3.368e-01
3.000e+00,1.240e-02,1.156e-02,2.520e-01,1.982e-01
3.500e+00,7.527e-03,6.777e-03,1.717e-01,1.238e-01
4.000e+00,3.363e-03,2.811e-03,9.562e-02,6.025e-02
4.500e+00,1.651e-03,1.270e-03,5.433e-02,2.992e-02
5.000e+00,8.070e-04,5.977e-04,2.655e-02,1.315e-02


==> tikz/results/bler/stae_result_lte_interleaver.txt <==
snr,ber,ber_1_parity,bler,bler_1_parity
0.000e+00,1.809e-01,1.809e-01,7.625e-01,7.625e-01
5.000e-01,1.221e-01,1.221e-01,6.027e-01,6.027e-01
1.000e+00,7.037e-02,7.037e-02,4.086e-01,4.086e-01
1.500e+00,3.380e-02,3.380e-02,2.293e-01,2.293e-01
2.000e+00,1.356e-02,1.337e-02,1.102e-01,9.767e-02
2.500e+00,4.222e-03,4.132e-03,3.864e-02,3.286e-02
3.000e+00,1.063e-03,1.032e-03,1.212e-02,1.017e-02
3.500e+00,2.210e-04,2.104e-04,2.982e-03,2.304e-03
4.000e+00,4.044e-05,3.701e-05,6.983e-04,4.791e-04
4.500e+00,6.150e-06,5.081e-06,1.474e-04,7.901e-05


==> tikz/results/bler/turbo_n1600_k800_it8.txt <==
snr,ber
0.00,1.530e-01
0.25,1.275e-01
0.50,9.536e-02
0.75,5.394e-02
1.00,1.955e-02
1.25,5.015e-03
1.50,6.214e-04
1.75,2.835e-05


==> tikz/results/bler/turbo_n2048_k1024_it8.txt <==
snr,ber
0.00,1.527e-01
0.25,1.312e-01
0.50,9.727e-02
0.75,5.383e-02
1.00,1.893e-02
1.25,3.754e-03
1.50,1.896e-04
1.75,6.473e-06
2.00,2.207e-07


==> tikz/results/bler/turbo_n64_k128_it6.txt <==
snr,bler
0.00,7.628e-01
0.50,5.931e-01
1.00,3.879e-01
1.50,2.286e-01
2.00,1.001e-01
2.50,4.431e-02
3.00,1.243e-02
3.50,3.204e-03
4.00,8.177e-04
4.50,2.796e-04

==> tikz/results/training/ae_inner.txt <==
x,val_ber,loss
0,5.004e-01,6.940e-01
1,1.695e-02,4.592e-02
2,3.180e-03,1.106e-02
3,1.313e-03,5.343e-03
4,1.161e-03,4.937e-03
5,6.953e-04,3.766e-03
6,7.875e-04,2.961e-03
7,6.148e-04,2.697e-03
8,5.398e-04,2.636e-03
9,6.906e-04,2.804e-03
10,6.367e-04,2.381e-03
11,5.633e-04,2.521e-03
12,4.289e-04,1.947e-03
13,3.930e-04,1.710e-03
14,3.000e-04,1.470e-03
15,4.414e-04,1.732e-03
16,2.766e-04,1.128e-03
17,2.547e-04,1.026e-03
18,1.805e-04,8.518e-04
19,2.070e-04,8.546e-04
20,1.797e-04,7.489e-04
21,2.617e-04,1.055e-03
22,1.938e-04,8.393e-04
23,1.687e-04,8.595e-04
24,1.672e-04,6.892e-04
25,1.969e-04,7.533e-04
26,1.859e-04,7.363e-04
27,1.680e-04,6.479e-04
28,1.859e-04,7.232e-04
29,1.258e-04,5.966e-04
30,1.422e-04,6.353e-04
31,1.320e-04,5.232e-04
32,1.336e-04,5.820e-04
33,1.672e-04,6.478e-04
34,1.891e-04,6.908e-04
35,1.305e-04,5.115e-04
36,1.344e-04,5.504e-04
37,1.859e-04,6.662e-04
38,1.359e-04,5.744e-04
39,1.492e-04,6.848e-04
40,1.180e-04,5.642e-04
41,1.969e-04,8.029e-04
42,1.070e-04,4.518e-04
43,1.109e-04,4.267e-04
44,1.047e-04,5.066e-04
45,1.203e-04,4.522e-04
46,1.484e-04,6.420e-04
47,1.188e-04,4.884e-04
48,9.531e-05,3.965e-04
49,9.531e-05,3.940e-04
50,1.273e-04,5.108e-04
51,1.211e-04,4.873e-04
52,1.227e-04,5.685e-04
53,9.687e-05,3.397e-04
54,1.234e-04,4.733e-04
55,8.672e-05,3.560e-04
56,9.297e-05,3.979e-04
57,1.211e-04,4.583e-04
58,9.922e-05,4.200e-04
59,1.242e-04,5.157e-04
60,7.812e-05,3.817e-04
61,1.117e-04,5.077e-04
62,1.031e-04,3.971e-04
63,8.750e-05,3.847e-04
64,9.297e-05,4.657e-04
65,1.055e-04,4.265e-04
66,7.266e-05,2.978e-04
67,9.922e-05,5.114e-04
68,9.063e-05,4.245e-04
69,4.844e-05,2.718e-04
70,7.422e-05,3.311e-04
71,1.156e-04,4.047e-04
72,7.344e-05,3.908e-04
73,8.828e-05,3.693e-04
74,1.367e-04,6.011e-04
75,8.750e-05,4.325e-04
76,7.266e-05,3.027e-04
77,1.117e-04,5.108e-04
78,8.594e-05,3.974e-04
79,8.359e-05,4.911e-04
80,8.359e-05,4.012e-04
81,1.422e-04,6.291e-04
82,7.656e-05,3.825e-04
83,7.734e-05,3.736e-04
84,4.922e-05,1.924e-04
85,6.172e-05,2.851e-04
86,5.625e-05,2.005e-04
87,5.625e-05,2.255e-04
88,5.391e-05,2.442e-04
89,9.922e-05,4.514e-04
90,5.781e-05,2.348e-04
91,5.156e-05,2.772e-04
92,7.734e-05,3.558e-04
93,1.047e-04,4.514e-04
94,1.047e-04,4.943e-04
95,6.328e-05,2.875e-04
96,9.375e-05,3.222e-04
97,4.375e-05,2.524e-04
98,7.656e-05,3.766e-04
99,3.828e-05,1.610e-04
100,7.344e-05,3.106e-04
101,6.641e-05,2.863e-04
102,8.437e-05,4.184e-04
103,1.133e-04,4.331e-04
104,6.094e-05,2.302e-04
105,1.023e-04,5.041e-04
106,8.594e-05,4.534e-04
107,1.078e-04,4.960e-04
108,6.328e-05,3.067e-04
109,5.547e-05,2.322e-04
110,6.562e-05,2.687e-04
111,7.578e-05,3.968e-04
112,8.594e-05,3.629e-04
113,7.578e-05,2.937e-04
114,1.008e-04,4.577e-04
115,6.484e-05,4.087e-04
116,6.641e-05,2.772e-04
117,5.469e-05,1.976e-04
118,4.531e-05,1.892e-04
119,6.328e-05,2.289e-04
120,5.156e-05,2.835e-04
121,7.422e-05,3.963e-04
122,6.719e-05,2.915e-04
123,2.891e-05,1.270e-04
124,5.781e-05,2.356e-04
125,7.344e-05,3.362e-04
126,3.437e-05,1.505e-04
127,4.609e-05,2.207e-04
128,4.766e-05,2.212e-04
129,8.672e-05,3.954e-04
130,5.469e-05,2.207e-04
131,4.922e-05,2.445e-04
132,6.797e-05,2.654e-04
133,1.008e-04,4.082e-04
134,7.500e-05,4.556e-04
135,6.016e-05,3.063e-04
136,7.578e-05,2.741e-04
137,8.203e-05,3.551e-04
138,6.094e-05,2.938e-04
139,6.797e-05,2.852e-04
140,7.266e-05,3.932e-04
141,4.531e-05,2.346e-04
142,1.266e-04,5.209e-04
143,6.484e-05,2.728e-04
144,4.531e-05,2.256e-04
145,1.141e-04,6.252e-04
146,8.828e-05,2.685e-04
147,3.750e-05,2.629e-04
148,5.469e-05,2.684e-04
149,1.102e-04,3.852e-04
150,8.516e-05,4.323e-04
151,2.812e-05,1.120e-04
152,6.875e-05,2.766e-04
153,9.141e-05,3.115e-04
154,5.156e-05,2.637e-04
155,7.344e-05,2.240e-04
156,8.750e-05,3.235e-04
157,8.672e-05,4.560e-04
158,1.266e-04,4.806e-04
159,5.937e-05,2.327e-04
160,4.531e-05,3.108e-04
161,5.625e-05,2.123e-04
162,1.094e-04,5.288e-04
163,5.469e-05,1.447e-04
164,9.375e-05,4.300e-04
165,4.531e-05,1.669e-04
166,3.359e-05,1.669e-04
167,9.219e-05,4.535e-04
168,1.188e-04,5.329e-04
169,1.023e-04,3.600e-04
170,7.656e-05,3.278e-04
171,4.766e-05,2.162e-04
172,4.375e-05,1.873e-04
173,3.047e-05,2.486e-04
174,3.984e-05,1.393e-04
175,7.422e-05,3.387e-04
176,7.266e-05,3.717e-04
177,7.344e-05,4.694e-04
178,7.812e-05,3.808e-04
179,6.875e-05,2.154e-04
180,8.203e-05,3.389e-04
181,7.266e-05,4.903e-04
182,3.906e-05,1.713e-04
183,6.875e-05,4.235e-04
184,6.172e-05,2.669e-04
185,5.547e-05,1.878e-04
186,9.375e-05,2.850e-04
187,7.344e-05,3.601e-04
188,5.703e-05,2.339e-04
189,7.109e-05,3.586e-04
190,5.313e-05,2.977e-04
191,5.625e-05,2.212e-04
192,4.609e-05,2.698e-04
193,9.766e-05,4.622e-04
194,3.047e-05,2.146e-04
195,7.266e-05,3.238e-04
196,8.984e-05,4.251e-04
197,5.078e-05,2.394e-04
198,2.500e-05,1.253e-04
199,6.797e-05,3.514e-04
200,5.703e-05,2.492e-04
201,7.656e-05,3.405e-04
202,5.938e-05,3.153e-04
203,1.125e-04,5.105e-04
204,5.156e-05,2.957e-04
205,4.687e-05,2.081e-04
206,5.703e-05,3.864e-04
207,7.734e-05,3.155e-04
208,9.297e-05,4.091e-04
209,8.594e-05,3.214e-04
210,8.750e-05,3.436e-04
211,9.687e-05,3.616e-04
212,8.125e-05,4.240e-04
213,3.984e-05,2.150e-04
214,1.031e-04,3.431e-04
215,1.094e-04,4.469e-04
216,1.133e-04,4.695e-04
217,4.453e-05,1.629e-04
218,5.547e-05,3.169e-04
219,9.453e-05,4.877e-04
220,6.719e-05,2.189e-04
221,3.828e-05,1.345e-04
222,8.203e-05,2.538e-04
223,5.078e-05,2.182e-04
224,1.133e-04,3.774e-04
225,1.078e-04,4.409e-04
226,5.859e-05,2.531e-04
227,5.859e-05,1.920e-04
228,3.750e-05,2.092e-04
229,2.969e-05,1.542e-04
230,6.484e-05,4.379e-04
231,9.062e-05,3.992e-04
232,2.656e-05,1.112e-04
233,6.406e-05,2.753e-04
234,7.422e-05,3.094e-04
235,4.141e-05,1.793e-04
236,7.578e-05,4.487e-04
237,4.766e-05,2.590e-04
238,5.859e-05,2.235e-04
239,4.922e-05,2.757e-04
240,7.031e-05,2.719e-04
241,3.047e-05,1.767e-04
242,3.984e-05,1.467e-04
243,6.094e-05,2.540e-04
244,7.578e-05,2.846e-04
245,7.031e-05,2.573e-04
246,8.125e-05,4.455e-04
247,7.109e-05,2.799e-04
248,6.250e-05,2.952e-04
249,5.859e-05,2.948e-04
250,4.922e-05,1.464e-04
251,3.203e-05,1.405e-04
252,4.844e-05,1.359e-04
253,8.203e-05,4.356e-04
254,6.016e-05,2.307e-04
255,5.469e-05,2.992e-04
256,3.828e-05,1.665e-04
257,5.547e-05,2.566e-04
258,4.297e-05,1.187e-04
259,5.703e-05,2.055e-04
260,6.484e-05,2.304e-04
261,8.203e-05,4.235e-04
262,6.250e-05,2.652e-04
263,7.031e-05,2.855e-04
264,7.500e-05,3.481e-04
265,7.266e-05,3.395e-04
266,8.438e-05,3.741e-04
267,4.844e-05,1.685e-04
268,2.656e-05,1.884e-04
269,1.031e-04,4.057e-04
270,9.766e-05,2.420e-04
271,3.594e-05,1.393e-04
272,5.859e-05,2.322e-04
273,3.125e-05,1.460e-04
274,6.250e-05,2.556e-04
275,5.078e-05,2.673e-04
276,3.984e-05,2.164e-04
277,6.562e-05,3.412e-04
278,5.703e-05,2.662e-04
279,5.391e-05,2.290e-04
280,4.453e-05,2.200e-04
281,5.469e-05,2.080e-04
282,3.672e-05,1.385e-04
283,5.469e-05,1.496e-04
284,7.031e-05,3.720e-04
285,4.922e-05,1.382e-04
286,6.328e-05,3.016e-04
287,4.219e-05,1.671e-04
288,5.469e-05,1.926e-04
289,3.828e-05,1.125e-04
290,7.109e-05,2.664e-04
291,7.578e-05,2.341e-04
292,7.891e-05,4.561e-04
293,6.875e-05,2.872e-04
294,8.828e-05,3.033e-04
295,1.102e-04,4.655e-04
296,6.484e-05,2.768e-04
297,9.062e-05,3.872e-04
298,4.141e-05,1.659e-04
299,2.500e-05,1.865e-04
300,8.594e-05,3.095e-04
301,6.328e-05,1.715e-04
302,3.984e-05,1.640e-04
303,5.625e-05,1.995e-04
304,3.281e-05,1.041e-04
305,6.641e-05,2.002e-04
306,7.812e-05,3.354e-04
307,5.312e-05,3.320e-04
308,4.453e-05,2.166e-04
309,2.578e-05,1.671e-04
310,3.359e-05,1.545e-04
311,4.609e-05,3.805e-04
312,2.578e-05,1.820e-04
313,2.656e-05,1.188e-04
314,4.531e-05,2.125e-04
315,6.562e-05,2.211e-04
316,6.719e-05,3.411e-04
317,8.125e-05,2.522e-04
318,7.578e-05,4.238e-04
319,5.469e-05,1.988e-04
320,5.937e-05,2.594e-04
321,1.172e-04,5.526e-04
322,4.297e-05,1.608e-04
323,2.969e-05,1.309e-04
324,5.156e-05,3.343e-04
325,8.437e-05,3.707e-04
326,6.094e-05,2.240e-04
327,6.406e-05,3.227e-04
328,5.000e-05,1.941e-04
329,3.359e-05,1.506e-04
330,5.313e-05,1.896e-04
331,4.844e-05,2.105e-04
332,6.172e-05,2.211e-04
333,7.500e-05,2.001e-04
334,4.375e-05,3.114e-04
335,8.438e-05,3.718e-04
336,4.844e-05,2.314e-04
337,5.781e-05,3.324e-04
338,5.703e-05,3.776e-04
339,6.328e-05,1.891e-04
340,6.953e-05,3.420e-04
341,7.891e-05,3.669e-04
342,3.984e-05,2.630e-04
343,2.422e-05,1.727e-04
344,1.719e-04,6.874e-04
345,2.500e-05,1.212e-04
346,5.859e-05,2.491e-04
347,4.453e-05,2.641e-04
348,4.297e-05,2.208e-04
349,6.641e-05,3.475e-04
350,5.547e-05,2.619e-04
351,5.625e-05,2.447e-04
352,4.844e-05,2.244e-04
353,4.453e-05,1.892e-04
354,2.500e-05,1.124e-04
355,6.172e-05,1.553e-04
356,8.516e-05,4.035e-04
357,4.219e-05,1.354e-04
358,6.641e-05,3.116e-04
359,3.125e-05,1.598e-04
360,5.391e-05,1.940e-04
361,6.719e-05,1.440e-04
362,6.875e-05,2.851e-04
363,6.719e-05,2.309e-04
364,5.938e-05,4.188e-04
365,6.250e-05,2.899e-04
366,6.875e-05,2.723e-04
367,1.047e-04,4.649e-04
368,6.172e-05,2.680e-04
369,9.375e-05,3.899e-04
370,5.156e-05,2.015e-04
371,2.969e-05,2.006e-04
372,5.781e-05,2.270e-04
373,1.156e-04,2.521e-04
374,3.828e-05,1.483e-04
375,5.469e-05,1.689e-04
376,2.734e-05,8.835e-05
377,5.234e-05,1.730e-04
378,7.656e-05,3.373e-04
379,7.344e-05,3.977e-04
380,5.000e-05,2.380e-04
381,2.812e-05,1.589e-04
382,3.828e-05,1.819e-04
383,4.141e-05,3.781e-04
384,2.578e-05,1.746e-04
385,2.500e-05,1.186e-04
386,4.844e-05,2.176e-04
387,7.734e-05,2.315e-04
388,4.609e-05,2.920e-04
389,6.719e-05,2.143e-04
390,6.016e-05,3.867e-04
391,6.797e-05,2.128e-04
392,5.625e-05,2.532e-04
393,1.078e-04,5.348e-04
394,4.297e-05,1.593e-04
395,2.734e-05,1.476e-04
396,4.922e-05,3.504e-04
397,8.516e-05,3.580e-04
398,4.375e-05,1.873e-04
399,6.562e-05,3.371e-04
400,5.391e-05,1.762e-04
401,3.750e-05,1.492e-04
402,4.844e-05,1.545e-04
403,4.766e-05,2.041e-04
404,6.797e-05,2.393e-04
405,7.109e-05,2.011e-04
406,4.531e-05,3.087e-04
407,6.563e-05,3.376e-04
408,4.219e-05,1.689e-04
409,5.469e-05,3.015e-04
410,5.312e-05,3.760e-04
411,4.375e-05,1.559e-04
412,6.562e-05,3.431e-04
413,5.000e-05,3.140e-04
414,3.984e-05,2.650e-04
415,2.812e-05,1.252e-04
416,1.703e-04,6.935e-04


==> tikz/results/training/ae_outer.txt <==
x,val_ber,loss
0,4.755e-01,6.897e-01
1,1.485e-01,6.440e-01
2,4.200e-02,1.164e-01
3,1.414e-02,4.534e-02
4,1.029e-02,3.425e-02
5,8.495e-03,2.847e-02
6,7.291e-03,2.486e-02
7,6.561e-03,2.264e-02
8,5.870e-03,2.067e-02
9,5.536e-03,1.942e-02
10,5.110e-03,1.791e-02
11,4.916e-03,1.733e-02
12,4.774e-03,1.646e-02
13,4.502e-03,1.597e-02
14,4.266e-03,1.505e-02
15,4.098e-03,1.369e-02
16,4.191e-03,1.450e-02
17,3.948e-03,1.399e-02
18,3.756e-03,1.320e-02
19,3.655e-03,1.259e-02
20,3.444e-03,1.196e-02
21,3.518e-03,1.219e-02
22,3.292e-03,1.136e-02
23,3.213e-03,1.148e-02
24,3.093e-03,1.142e-02
25,3.052e-03,1.046e-02
26,2.995e-03,1.051e-02
27,2.844e-03,1.026e-02
28,2.866e-03,9.950e-03
29,2.901e-03,1.010e-02
30,2.767e-03,9.718e-03
31,2.688e-03,9.979e-03
32,2.638e-03,9.263e-03
33,2.563e-03,9.255e-03
34,2.512e-03,9.090e-03
35,2.485e-03,9.115e-03
36,2.568e-03,9.273e-03
37,2.455e-03,9.105e-03
38,2.446e-03,8.703e-03
39,2.360e-03,8.432e-03
40,2.368e-03,8.439e-03
41,2.279e-03,8.420e-03
42,2.385e-03,8.528e-03
43,2.305e-03,8.480e-03
44,2.273e-03,8.363e-03
45,2.173e-03,7.758e-03
46,2.190e-03,8.132e-03
47,2.181e-03,7.612e-03
48,2.205e-03,7.831e-03
49,2.132e-03,7.467e-03
50,2.075e-03,7.317e-03
51,1.988e-03,7.584e-03
52,2.151e-03,7.700e-03
53,2.016e-03,7.099e-03
54,1.922e-03,7.171e-03
55,1.898e-03,7.265e-03
56,1.877e-03,6.836e-03
57,1.989e-03,7.060e-03
58,1.887e-03,7.011e-03
59,2.016e-03,7.326e-03
60,1.988e-03,7.037e-03
61,1.771e-03,6.577e-03
62,1.863e-03,6.660e-03
63,1.817e-03,6.531e-03
64,1.887e-03,7.048e-03
65,1.855e-03,6.796e-03
66,1.758e-03,6.471e-03
67,1.769e-03,6.425e-03
68,1.703e-03,6.513e-03
69,1.645e-03,5.908e-03
70,1.673e-03,6.179e-03
71,1.716e-03,6.375e-03
72,1.728e-03,6.166e-03
73,1.691e-03,5.998e-03
74,1.723e-03,6.630e-03
75,1.628e-03,5.944e-03
76,1.607e-03,6.117e-03
77,1.677e-03,5.976e-03
78,1.530e-03,5.765e-03
79,1.578e-03,5.992e-03
80,1.638e-03,5.957e-03
81,1.655e-03,5.924e-03
82,1.533e-03,5.791e-03
83,1.479e-03,5.721e-03
84,1.485e-03,5.611e-03
85,1.574e-03,5.404e-03
86,1.527e-03,5.911e-03
87,1.488e-03,5.312e-03
88,1.423e-03,5.279e-03
89,1.404e-03,5.384e-03
90,1.430e-03,5.407e-03
91,1.538e-03,5.485e-03
92,1.459e-03,5.331e-03
93,1.420e-03,5.021e-03
94,1.453e-03,5.283e-03
95,1.459e-03,5.335e-03
96,1.386e-03,5.061e-03
97,1.405e-03,4.900e-03
98,1.374e-03,5.000e-03
99,1.467e-03,5.464e-03
100,1.315e-03,4.923e-03
101,1.353e-03,5.151e-03
102,1.397e-03,5.027e-03
103,1.338e-03,4.983e-03
104,1.316e-03,4.743e-03
105,1.314e-03,4.832e-03
106,1.291e-03,4.801e-03
107,1.336e-03,4.811e-03
108,1.259e-03,4.630e-03
109,1.198e-03,4.598e-03
110,1.286e-03,4.618e-03
111,1.250e-03,4.517e-03
112,1.237e-03,4.615e-03
113,1.298e-03,4.669e-03
114,1.218e-03,4.579e-03
115,1.237e-03,4.458e-03
116,1.287e-03,4.737e-03
117,1.101e-03,4.271e-03
118,1.192e-03,4.305e-03
119,1.199e-03,4.437e-03
120,1.193e-03,4.528e-03
121,1.117e-03,4.323e-03
122,1.162e-03,4.388e-03
123,1.180e-03,4.428e-03
124,1.098e-03,4.097e-03
125,1.158e-03,4.462e-03
126,1.079e-03,4.123e-03
127,1.145e-03,4.314e-03
128,1.081e-03,3.973e-03
129,1.097e-03,3.932e-03
130,1.061e-03,4.150e-03
131,1.045e-03,4.107e-03
132,1.106e-03,4.040e-03
133,1.073e-03,4.009e-03
134,1.105e-03,4.106e-03
135,1.137e-03,4.200e-03
136,1.044e-03,4.130e-03
137,1.013e-03,3.926e-03
138,1.005e-03,4.091e-03
139,9.477e-04,3.628e-03
140,1.055e-03,3.830e-03
141,1.070e-03,3.772e-03
142,9.555e-04,3.716e-03
143,1.018e-03,3.930e-03
144,9.250e-04,3.755e-03
145,9.477e-04,3.610e-03
146,9.625e-04,3.576e-03
147,9.773e-04,3.696e-03
148,8.891e-04,3.515e-03
149,9.570e-04,3.620e-03
150,9.086e-04,3.441e-03
151,1.021e-03,3.603e-03
152,9.016e-04,3.453e-03
153,9.687e-04,3.529e-03
154,9.062e-04,3.499e-03
155,8.641e-04,3.385e-03
156,9.063e-04,3.728e-03
157,9.211e-04,3.608e-03
158,9.094e-04,3.357e-03
159,7.664e-04,3.247e-03
160,8.438e-04,3.248e-03
161,8.953e-04,3.521e-03
162,8.086e-04,3.253e-03
163,9.086e-04,3.415e-03
164,8.836e-04,3.329e-03
165,8.781e-04,3.304e-03
166,8.562e-04,3.312e-03
167,8.484e-04,3.181e-03
168,8.500e-04,3.172e-03
169,8.937e-04,3.274e-03
170,7.586e-04,3.022e-03
171,7.563e-04,3.000e-03
172,7.914e-04,2.937e-03
173,8.641e-04,3.193e-03
174,8.375e-04,3.194e-03
175,8.336e-04,3.097e-03
176,8.227e-04,3.242e-03
177,8.742e-04,3.247e-03
178,8.469e-04,3.216e-03
179,7.156e-04,3.017e-03
180,7.992e-04,3.058e-03
181,7.859e-04,2.889e-03
182,7.875e-04,2.997e-03
183,8.195e-04,3.063e-03
184,7.930e-04,2.930e-03
185,8.305e-04,3.111e-03
186,8.477e-04,3.143e-03
187,7.719e-04,3.006e-03
188,7.398e-04,2.932e-03
189,8.289e-04,3.156e-03
190,7.141e-04,2.871e-03
191,7.203e-04,3.001e-03
192,7.813e-04,2.855e-03
193,7.148e-04,2.873e-03
194,6.867e-04,2.848e-03
195,8.305e-04,2.967e-03
196,7.617e-04,2.933e-03
197,7.195e-04,2.913e-03
198,7.391e-04,2.853e-03
199,7.398e-04,2.708e-03
200,6.828e-04,2.775e-03
201,7.102e-04,2.617e-03
202,7.031e-04,2.779e-03
203,7.383e-04,2.831e-03
204,6.789e-04,2.602e-03
205,8.148e-04,2.852e-03
206,6.875e-04,2.659e-03
207,7.344e-04,2.861e-03
208,7.695e-04,2.732e-03
209,5.891e-04,2.485e-03
210,6.883e-04,2.649e-03
211,7.070e-04,2.669e-03
212,6.859e-04,2.597e-03
213,7.656e-04,2.712e-03
214,7.102e-04,2.647e-03
215,6.977e-04,2.631e-03
216,6.828e-04,2.593e-03
217,6.977e-04,2.568e-03
218,6.969e-04,2.625e-03
219,5.750e-04,2.560e-03
220,5.789e-04,2.280e-03
221,6.039e-04,2.436e-03
222,6.594e-04,2.678e-03
223,5.883e-04,2.618e-03
224,6.375e-04,2.503e-03
225,5.859e-04,2.467e-03
226,6.805e-04,2.544e-03
227,6.258e-04,2.459e-03
228,6.133e-04,2.398e-03
229,6.102e-04,2.538e-03
230,6.078e-04,2.463e-03
231,5.766e-04,2.502e-03
232,6.742e-04,2.564e-03
233,5.531e-04,2.455e-03
234,5.469e-04,2.379e-03
235,5.469e-04,2.233e-03
236,6.336e-04,2.515e-03
237,5.609e-04,2.398e-03
238,6.023e-04,2.355e-03
239,5.922e-04,2.359e-03
240,5.672e-04,2.412e-03
241,5.508e-04,2.393e-03
242,5.617e-04,2.186e-03
243,5.695e-04,2.159e-03
244,6.383e-04,2.293e-03
245,5.641e-04,2.187e-03
246,5.602e-04,2.159e-03
247,5.500e-04,2.158e-03
248,5.344e-04,2.297e-03
249,6.063e-04,2.363e-03
250,5.805e-04,2.294e-03
251,5.922e-04,2.404e-03
252,5.836e-04,2.337e-03
253,6.219e-04,2.414e-03
254,5.688e-04,2.158e-03
255,5.203e-04,2.154e-03
256,6.047e-04,2.318e-03
257,5.625e-04,2.228e-03
258,5.852e-04,2.280e-03
259,5.258e-04,2.089e-03
260,5.625e-04,2.197e-03
261,5.516e-04,2.311e-03
262,5.930e-04,2.275e-03
263,5.430e-04,2.242e-03
264,6.078e-04,2.221e-03
265,4.906e-04,1.947e-03
266,5.484e-04,2.157e-03
267,5.695e-04,2.191e-03
268,5.313e-04,2.033e-03
269,4.984e-04,2.109e-03
270,6.109e-04,2.277e-03
271,5.125e-04,2.159e-03
272,5.117e-04,2.145e-03
273,5.188e-04,1.985e-03
274,4.703e-04,1.987e-03
275,5.648e-04,2.131e-03
276,6.031e-04,2.163e-03
277,5.320e-04,2.050e-03
278,4.937e-04,1.934e-03
279,5.266e-04,1.994e-03
280,5.008e-04,1.958e-03
281,5.477e-04,2.143e-03
282,4.930e-04,1.966e-03
283,5.164e-04,2.035e-03
284,4.766e-04,1.963e-03
285,5.195e-04,2.092e-03
286,5.547e-04,2.033e-03
287,4.680e-04,1.894e-03
288,4.523e-04,1.966e-03
289,4.953e-04,1.892e-03
290,5.297e-04,2.120e-03
291,5.320e-04,1.983e-03
292,5.242e-04,2.039e-03
293,4.641e-04,1.975e-03
294,4.555e-04,1.953e-03
295,4.281e-04,1.812e-03
296,4.484e-04,1.874e-03
297,5.094e-04,2.035e-03
298,5.000e-04,1.962e-03
299,5.008e-04,1.902e-03
300,4.555e-04,1.905e-03
301,5.563e-04,1.989e-03
302,4.930e-04,1.942e-03
303,4.195e-04,1.731e-03
304,4.969e-04,1.996e-03
305,4.734e-04,1.819e-03
306,4.430e-04,1.929e-03
307,4.984e-04,2.007e-03
308,5.008e-04,1.932e-03
309,4.125e-04,1.818e-03
310,4.570e-04,1.890e-03
311,4.953e-04,2.057e-03
312,4.516e-04,1.891e-03
313,4.445e-04,1.720e-03
314,5.094e-04,1.880e-03
315,4.531e-04,1.791e-03
316,4.562e-04,1.919e-03
317,3.953e-04,1.726e-03
318,4.086e-04,1.774e-03
319,4.852e-04,1.869e-03
320,4.563e-04,1.836e-03
321,4.234e-04,1.669e-03
322,4.508e-04,1.748e-03
323,4.500e-04,1.885e-03
324,4.383e-04,1.805e-03
325,4.852e-04,1.802e-03
326,4.742e-04,1.937e-03
327,4.664e-04,1.811e-03
328,4.914e-04,1.954e-03
329,4.250e-04,1.783e-03
330,4.383e-04,1.741e-03
331,4.859e-04,1.810e-03
332,4.547e-04,1.763e-03
333,4.953e-04,1.829e-03
334,4.617e-04,1.752e-03
335,4.633e-04,1.825e-03
336,4.352e-04,1.884e-03
337,4.578e-04,1.844e-03
338,4.047e-04,1.725e-03
339,4.945e-04,1.799e-03
340,4.289e-04,1.679e-03
341,4.070e-04,1.768e-03
342,4.211e-04,1.781e-03
343,4.289e-04,1.692e-03
344,4.398e-04,1.721e-03
345,4.250e-04,1.759e-03
346,4.758e-04,1.755e-03
347,4.469e-04,1.794e-03
348,4.352e-04,1.799e-03
349,3.961e-04,1.779e-03
350,3.688e-04,1.533e-03
351,3.812e-04,1.611e-03
352,4.484e-04,1.691e-03
353,3.945e-04,1.616e-03
354,4.398e-04,1.650e-03
355,4.117e-04,1.705e-03
356,4.891e-04,1.767e-03
357,4.047e-04,1.681e-03
358,3.969e-04,1.585e-03
359,4.109e-04,1.734e-03
360,4.188e-04,1.636e-03
361,3.945e-04,1.668e-03
362,4.078e-04,1.730e-03
363,4.484e-04,1.733e-03
364,3.836e-04,1.496e-03
365,4.477e-04,1.783e-03
366,4.633e-04,1.747e-03
367,3.859e-04,1.537e-03
368,3.648e-04,1.480e-03
369,4.172e-04,1.660e-03
370,3.766e-04,1.616e-03
371,4.219e-04,1.683e-03
372,4.109e-04,1.478e-03
373,3.953e-04,1.680e-03
374,4.430e-04,1.666e-03
375,3.789e-04,1.624e-03
376,3.953e-04,1.577e-03
377,3.672e-04,1.497e-03
378,3.281e-04,1.473e-03
379,4.164e-04,1.615e-03
380,4.352e-04,1.704e-03
381,3.211e-04,1.417e-03
382,3.523e-04,1.404e-03
383,4.102e-04,1.624e-03
384,3.992e-04,1.667e-03
385,4.102e-04,1.616e-03
386,4.070e-04,1.515e-03
387,4.148e-04,1.694e-03
388,4.117e-04,1.511e-03
389,3.898e-04,1.573e-03
390,3.875e-04,1.490e-03
391,3.773e-04,1.599e-03
392,4.063e-04,1.571e-03
393,3.633e-04,1.561e-03
394,3.750e-04,1.511e-03
395,3.734e-04,1.517e-03
396,3.781e-04,1.490e-03
397,3.797e-04,1.493e-03
398,4.188e-04,1.612e-03
399,3.922e-04,1.571e-03
400,4.195e-04,1.595e-03
401,3.750e-04,1.559e-03
402,3.461e-04,1.472e-03
403,3.789e-04,1.519e-03
404,3.828e-04,1.583e-03
405,3.406e-04,1.428e-03
406,4.195e-04,1.600e-03
407,3.922e-04,1.550e-03
408,3.641e-04,1.506e-03
409,3.773e-04,1.550e-03
410,3.938e-04,1.494e-03
411,3.648e-04,1.521e-03
412,3.367e-04,1.475e-03
413,3.531e-04,1.545e-03
414,3.242e-04,1.392e-03
415,3.922e-04,1.582e-03
416,4.102e-04,1.543e-03
417,3.828e-04,1.571e-03
418,4.016e-04,1.557e-03
419,3.781e-04,1.469e-03
420,3.523e-04,1.444e-03
421,3.555e-04,1.431e-03
422,3.758e-04,1.536e-03
423,3.867e-04,1.553e-03
424,3.492e-04,1.419e-03
425,4.352e-04,1.559e-03
426,4.039e-04,1.576e-03
427,3.531e-04,1.497e-03
428,3.734e-04,1.488e-03
429,3.687e-04,1.462e-03
430,3.555e-04,1.487e-03
431,3.383e-04,1.434e-03
432,3.586e-04,1.497e-03
433,3.188e-04,1.380e-03
434,3.883e-04,1.555e-03
435,3.930e-04,1.522e-03
436,3.797e-04,1.505e-03
437,3.867e-04,1.515e-03
438,3.688e-04,1.446e-03
439,4.102e-04,1.589e-03
440,3.414e-04,1.424e-03
441,3.688e-04,1.520e-03
442,3.820e-04,1.548e-03
443,3.406e-04,1.406e-03
444,4.312e-04,1.558e-03
445,4.023e-04,1.561e-03
446,3.539e-04,1.470e-03
447,3.703e-04,1.487e-03
448,3.680e-04,1.462e-03
449,3.547e-04,1.487e-03
450,3.391e-04,1.422e-03
451,3.602e-04,1.500e-03
452,3.156e-04,1.374e-03
453,3.938e-04,1.549e-03
454,3.914e-04,1.513e-03
455,3.805e-04,1.504e-03
456,3.883e-04,1.515e-03
457,3.648e-04,1.442e-03


==> tikz/results/training/ae_unfolded.txt <==
x,val_ber,loss
0,4.721e-01,6.940e-01
1,9.549e-02,2.357e-01
2,5.161e-02,1.377e-01
3,3.655e-02,1.031e-01
4,3.010e-02,8.630e-02
5,2.675e-02,7.897e-02
6,2.499e-02,7.384e-02
7,2.343e-02,6.992e-02
8,2.178e-02,6.455e-02
9,2.018e-02,5.947e-02
10,1.786e-02,5.438e-02
11,1.613e-02,4.999e-02
12,1.502e-02,4.585e-02
13,1.332e-02,4.242e-02
14,1.156e-02,3.883e-02
15,1.018e-02,3.394e-02
16,9.286e-03,3.009e-02
17,8.564e-03,2.728e-02
18,7.594e-03,2.369e-02
19,7.253e-03,2.332e-02
20,6.830e-03,2.193e-02
21,6.552e-03,2.115e-02
22,6.095e-03,2.044e-02
23,6.038e-03,2.017e-02
24,5.544e-03,1.783e-02
25,5.744e-03,1.803e-02
26,5.255e-03,1.751e-02
27,5.048e-03,1.665e-02
28,4.952e-03,1.653e-02
29,4.939e-03,1.652e-02
30,4.722e-03,1.550e-02
31,4.553e-03,1.507e-02
32,4.453e-03,1.453e-02
33,4.217e-03,1.425e-02
34,4.003e-03,1.339e-02
35,3.781e-03,1.346e-02
36,4.014e-03,1.379e-02
37,3.891e-03,1.312e-02
38,3.755e-03,1.271e-02
39,3.659e-03,1.230e-02
40,3.530e-03,1.282e-02
41,3.539e-03,1.205e-02
42,3.291e-03,1.129e-02
43,3.342e-03,1.157e-02
44,3.150e-03,1.120e-02
45,3.205e-03,1.058e-02
46,3.338e-03,1.103e-02
47,2.955e-03,1.042e-02
48,3.077e-03,9.941e-03
49,3.133e-03,1.083e-02
50,3.205e-03,1.102e-02
51,2.873e-03,9.879e-03
52,2.956e-03,1.029e-02
53,2.967e-03,1.041e-02
54,2.973e-03,1.006e-02
55,2.730e-03,9.419e-03
56,2.652e-03,9.347e-03
57,2.727e-03,9.355e-03
58,2.697e-03,1.002e-02
59,2.702e-03,9.367e-03
60,2.823e-03,9.662e-03
61,2.691e-03,9.063e-03
62,2.753e-03,9.367e-03
63,2.838e-03,9.784e-03
64,2.738e-03,9.336e-03
65,2.655e-03,9.250e-03
66,2.775e-03,9.472e-03
67,2.616e-03,9.283e-03
68,2.553e-03,8.727e-03
69,2.558e-03,8.736e-03
70,2.583e-03,8.943e-03
71,2.450e-03,8.954e-03
72,2.392e-03,8.388e-03
73,2.369e-03,8.238e-03
74,2.602e-03,9.026e-03
75,2.308e-03,8.728e-03
76,2.411e-03,8.696e-03
77,2.367e-03,8.516e-03
78,2.484e-03,8.687e-03
79,2.481e-03,8.216e-03
80,2.409e-03,8.613e-03
81,2.169e-03,7.780e-03
82,2.420e-03,8.162e-03
83,2.402e-03,8.378e-03
84,2.322e-03,7.837e-03
85,2.400e-03,8.398e-03
86,2.292e-03,8.081e-03
87,2.266e-03,8.108e-03
88,2.309e-03,8.233e-03
89,2.186e-03,8.110e-03
90,2.278e-03,7.935e-03
91,2.273e-03,7.956e-03
92,2.183e-03,7.697e-03
93,2.303e-03,7.574e-03
94,2.327e-03,8.171e-03
95,2.298e-03,7.910e-03
96,2.284e-03,7.993e-03
97,2.064e-03,7.574e-03
98,2.203e-03,7.941e-03
99,2.120e-03,7.965e-03
100,2.308e-03,7.893e-03
101,2.222e-03,7.850e-03
102,2.234e-03,7.671e-03
103,2.234e-03,8.162e-03
104,2.100e-03,7.679e-03
105,2.045e-03,7.336e-03
106,2.125e-03,7.305e-03
107,2.091e-03,7.391e-03
108,2.159e-03,7.890e-03
109,2.150e-03,7.750e-03
110,2.130e-03,7.860e-03
111,2.167e-03,7.715e-03
112,2.261e-03,7.818e-03
113,2.300e-03,7.881e-03
114,2.180e-03,7.611e-03
115,2.059e-03,7.442e-03
116,2.144e-03,7.509e-03
117,2.052e-03,7.151e-03
118,2.112e-03,7.426e-03
119,1.958e-03,7.193e-03
120,2.022e-03,7.472e-03
121,2.087e-03,7.613e-03
122,1.839e-03,6.861e-03
123,2.173e-03,7.414e-03
124,2.095e-03,7.288e-03
125,2.245e-03,7.627e-03
126,1.789e-03,6.930e-03
127,1.958e-03,6.972e-03
128,2.369e-03,8.276e-03
129,2.098e-03,7.724e-03
130,2.211e-03,7.867e-03
131,1.998e-03,7.125e-03
132,1.817e-03,6.446e-03
133,2.022e-03,6.937e-03
134,2.302e-03,7.519e-03
135,2.087e-03,7.242e-03
136,2.008e-03,7.357e-03
137,1.917e-03,7.122e-03
138,1.856e-03,6.956e-03
139,1.900e-03,7.033e-03
140,2.047e-03,7.137e-03
141,1.856e-03,7.104e-03
142,1.964e-03,6.869e-03
143,1.950e-03,7.083e-03
144,1.888e-03,7.038e-03
145,1.966e-03,6.948e-03
146,1.622e-03,6.167e-03
147,1.822e-03,6.347e-03
148,1.759e-03,6.464e-03
149,1.944e-03,6.706e-03
150,1.878e-03,6.375e-03
151,1.808e-03,6.895e-03
152,1.836e-03,6.582e-03
153,1.811e-03,6.282e-03
154,1.731e-03,6.330e-03
155,1.673e-03,6.079e-03
156,1.653e-03,6.176e-03
157,1.544e-03,6.036e-03
158,1.481e-03,5.518e-03
159,1.727e-03,6.040e-03
160,1.688e-03,6.077e-03
161,1.711e-03,6.152e-03
162,1.673e-03,5.839e-03
163,1.742e-03,6.160e-03
164,1.625e-03,5.966e-03
165,1.509e-03,5.544e-03
166,1.512e-03,5.539e-03
167,1.520e-03,5.480e-03
168,1.644e-03,5.527e-03
169,1.577e-03,5.489e-03
170,1.531e-03,5.676e-03
171,1.367e-03,5.340e-03
172,1.639e-03,5.587e-03
173,1.470e-03,5.470e-03
174,1.589e-03,5.390e-03
175,1.300e-03,5.006e-03
176,1.531e-03,5.538e-03
177,1.380e-03,5.177e-03
178,1.563e-03,5.386e-03
179,1.441e-03,5.349e-03
180,1.358e-03,5.202e-03
181,1.603e-03,5.303e-03
182,1.508e-03,5.240e-03
183,1.427e-03,5.033e-03
184,1.445e-03,5.051e-03
185,1.398e-03,5.002e-03
186,1.445e-03,4.910e-03
187,1.372e-03,4.900e-03
188,1.527e-03,5.251e-03
189,1.295e-03,4.609e-03
190,1.309e-03,4.607e-03
191,1.234e-03,4.817e-03
192,1.334e-03,4.825e-03
193,1.120e-03,4.419e-03
194,1.283e-03,4.789e-03
195,1.300e-03,4.896e-03
196,1.355e-03,4.474e-03
197,1.348e-03,4.876e-03
198,1.237e-03,4.649e-03
199,1.266e-03,4.524e-03
200,1.406e-03,4.888e-03
201,1.198e-03,4.507e-03
202,1.366e-03,4.898e-03
203,1.277e-03,4.477e-03
204,1.077e-03,4.046e-03
205,1.341e-03,4.756e-03
206,1.142e-03,4.458e-03
207,1.228e-03,4.169e-03
208,1.177e-03,4.156e-03
209,1.169e-03,4.163e-03
210,1.303e-03,4.532e-03
211,1.125e-03,4.066e-03
212,1.125e-03,3.984e-03
213,1.183e-03,4.272e-03
214,1.153e-03,4.141e-03
215,1.016e-03,3.793e-03
216,1.098e-03,4.133e-03
217,9.875e-04,3.883e-03
218,1.100e-03,3.911e-03
219,1.116e-03,4.050e-03
220,1.045e-03,3.984e-03
221,1.148e-03,3.928e-03
222,1.078e-03,3.897e-03
223,1.102e-03,4.002e-03
224,1.023e-03,3.816e-03
225,1.078e-03,3.767e-03
226,1.147e-03,4.076e-03
227,1.045e-03,3.759e-03
228,1.161e-03,3.945e-03
229,9.875e-04,3.653e-03
230,1.061e-03,3.829e-03
231,1.123e-03,4.284e-03
232,1.033e-03,3.713e-03
233,1.020e-03,3.814e-03
234,9.812e-04,3.808e-03
235,8.953e-04,3.699e-03
236,1.073e-03,3.987e-03
237,9.188e-04,3.488e-03
238,1.103e-03,3.856e-03
239,1.003e-03,3.525e-03
240,9.922e-04,3.735e-03
241,9.875e-04,3.597e-03
242,9.250e-04,3.496e-03
243,9.141e-04,3.441e-03
244,9.937e-04,3.817e-03
245,1.028e-03,3.531e-03
246,1.017e-03,3.490e-03
247,1.039e-03,3.793e-03
248,9.188e-04,3.246e-03
249,9.797e-04,3.738e-03
250,9.969e-04,3.647e-03
251,9.594e-04,3.479e-03
252,9.234e-04,3.496e-03
253,8.109e-04,3.397e-03
254,9.437e-04,3.518e-03
255,9.047e-04,3.251e-03
256,9.172e-04,3.186e-03
257,9.281e-04,3.373e-03
258,8.016e-04,3.150e-03
259,9.375e-04,3.311e-03
260,9.672e-04,3.486e-03
261,8.578e-04,3.308e-03
262,1.047e-03,3.533e-03
263,1.105e-03,3.788e-03
264,8.781e-04,3.405e-03
265,8.984e-04,3.326e-03
266,9.094e-04,3.273e-03
267,9.359e-04,3.345e-03
268,9.344e-04,3.338e-03
269,8.016e-04,3.094e-03
270,9.297e-04,3.302e-03
271,8.922e-04,3.419e-03
272,8.734e-04,3.524e-03
273,1.000e-03,3.546e-03
274,8.828e-04,3.179e-03
275,8.500e-04,3.182e-03
276,7.797e-04,3.035e-03
277,9.406e-04,3.348e-03
278,9.563e-04,3.510e-03
279,9.328e-04,3.341e-03
280,9.062e-04,3.189e-03
281,9.375e-04,3.348e-03
282,8.391e-04,3.259e-03
283,8.453e-04,3.136e-03
284,8.625e-04,3.014e-03
285,7.812e-04,2.988e-03
286,9.359e-04,3.168e-03
287,9.234e-04,3.230e-03
288,8.750e-04,3.010e-03
289,8.141e-04,3.175e-03
290,8.578e-04,3.200e-03
291,7.828e-04,3.151e-03
292,8.297e-04,2.958e-03
293,8.703e-04,3.203e-03
294,8.484e-04,3.168e-03
295,7.391e-04,2.945e-03
296,8.797e-04,3.258e-03
297,7.891e-04,3.088e-03
298,8.875e-04,3.175e-03
299,7.250e-04,2.857e-03
300,7.672e-04,2.911e-03
301,8.984e-04,3.145e-03
302,7.922e-04,3.045e-03
303,8.641e-04,3.107e-03
304,8.766e-04,3.305e-03
305,8.234e-04,3.017e-03
306,7.703e-04,2.908e-03
307,6.922e-04,2.808e-03
308,6.625e-04,2.794e-03
309,8.203e-04,2.863e-03
310,7.344e-04,2.716e-03
311,7.766e-04,3.004e-03
312,8.016e-04,2.970e-03
313,8.141e-04,2.936e-03
314,7.875e-04,2.870e-03
315,9.234e-04,3.061e-03
316,7.453e-04,2.812e-03
317,8.109e-04,2.923e-03
318,6.984e-04,2.823e-03
319,7.125e-04,2.784e-03
320,7.594e-04,2.822e-03
321,7.312e-04,2.712e-03
322,7.594e-04,2.892e-03
323,8.141e-04,2.900e-03
324,8.000e-04,2.951e-03
325,7.484e-04,2.657e-03
326,7.109e-04,2.630e-03
327,7.391e-04,2.902e-03
328,8.109e-04,3.015e-03
329,5.781e-04,2.436e-03
330,6.469e-04,2.591e-03
331,8.250e-04,2.979e-03
332,6.578e-04,2.563e-03
333,7.391e-04,2.783e-03
334,7.734e-04,2.842e-03
335,7.906e-04,2.997e-03
336,8.562e-04,2.875e-03
337,7.594e-04,2.733e-03
338,8.813e-04,3.004e-03
339,6.953e-04,2.682e-03
340,7.016e-04,2.640e-03
341,6.531e-04,2.524e-03
342,7.188e-04,2.774e-03
343,8.266e-04,2.860e-03
344,8.781e-04,3.030e-03
345,7.563e-04,2.763e-03
346,7.844e-04,2.932e-03
347,6.031e-04,2.392e-03
348,7.469e-04,2.727e-03
349,6.703e-04,2.595e-03
350,8.016e-04,2.825e-03
351,7.641e-04,2.800e-03
352,6.266e-04,2.500e-03
353,6.734e-04,2.520e-03
354,6.531e-04,2.684e-03
355,8.000e-04,2.884e-03
356,8.375e-04,2.858e-03
357,7.484e-04,2.727e-03
358,7.453e-04,2.758e-03
359,6.797e-04,2.692e-03
360,6.594e-04,2.413e-03
361,7.484e-04,2.790e-03
362,6.750e-04,2.482e-03
363,7.297e-04,2.618e-03
364,6.563e-04,2.490e-03
365,6.203e-04,2.511e-03
366,7.047e-04,2.797e-03
367,6.625e-04,2.548e-03
368,6.703e-04,2.707e-03
369,5.937e-04,2.532e-03
370,6.297e-04,2.547e-03
371,6.672e-04,2.541e-03
372,8.047e-04,2.739e-03
373,6.438e-04,2.515e-03
374,5.578e-04,2.422e-03
375,7.016e-04,2.600e-03
376,6.359e-04,2.577e-03
377,7.922e-04,2.804e-03
378,6.562e-04,2.605e-03
379,7.344e-04,2.537e-03
380,7.016e-04,2.758e-03
381,7.719e-04,2.771e-03
382,6.578e-04,2.388e-03
383,7.234e-04,2.583e-03
384,6.922e-04,2.612e-03
385,6.328e-04,2.566e-03
386,5.328e-04,2.275e-03
387,7.219e-04,2.593e-03
388,7.547e-04,2.652e-03
389,7.344e-04,2.664e-03
390,6.500e-04,2.481e-03
391,7.359e-04,2.620e-03
392,6.312e-04,2.449e-03
393,6.125e-04,2.417e-03
394,6.828e-04,2.502e-03
395,6.594e-04,2.593e-03
396,6.406e-04,2.526e-03
397,7.547e-04,2.706e-03
398,7.109e-04,2.522e-03
399,7.047e-04,2.573e-03
400,5.922e-04,2.222e-03
401,6.047e-04,2.424e-03
402,6.438e-04,2.353e-03
403,6.234e-04,2.477e-03
404,6.828e-04,2.590e-03
405,7.125e-04,2.612e-03
406,6.172e-04,2.373e-03
407,6.250e-04,2.491e-03
408,7.406e-04,2.483e-03
409,6.500e-04,2.420e-03
410,6.937e-04,2.410e-03
411,5.625e-04,2.268e-03
412,5.750e-04,2.224e-03
413,6.250e-04,2.436e-03
414,7.312e-04,2.651e-03
415,6.219e-04,2.498e-03
416,6.063e-04,2.469e-03
417,6.344e-04,2.443e-03
418,6.219e-04,2.390e-03
419,5.594e-04,2.311e-03
420,6.625e-04,2.437e-03
421,6.516e-04,2.313e-03
422,6.453e-04,2.409e-03
423,5.859e-04,2.270e-03
424,6.922e-04,2.578e-03
425,6.922e-04,2.410e-03
426,6.391e-04,2.383e-03
427,6.656e-04,2.488e-03
428,6.563e-04,2.373e-03
429,5.828e-04,2.371e-03
430,6.609e-04,2.398e-03
431,6.891e-04,2.437e-03
432,6.594e-04,2.428e-03
433,6.781e-04,2.496e-03
434,6.813e-04,2.520e-03
435,6.891e-04,2.697e-03
436,7.422e-04,2.691e-03
437,6.484e-04,2.564e-03
438,6.688e-04,2.537e-03
439,5.891e-04,2.411e-03
440,7.062e-04,2.418e-03
441,6.594e-04,2.545e-03
442,5.781e-04,2.269e-03
443,5.625e-04,2.295e-03
444,6.859e-04,2.580e-03
445,6.719e-04,2.532e-03
446,6.500e-04,2.534e-03
447,6.703e-04,2.523e-03
448,6.047e-04,2.334e-03
449,6.625e-04,2.383e-03
450,5.500e-04,2.173e-03
451,6.406e-04,2.492e-03
452,6.203e-04,2.452e-03
453,6.953e-04,2.525e-03
454,5.656e-04,2.314e-03
455,6.281e-04,2.397e-03
456,6.359e-04,2.429e-03
457,7.203e-04,2.453e-03
458,6.359e-04,2.478e-03
459,6.656e-04,2.655e-03
460,5.562e-04,2.260e-03
461,6.422e-04,2.319e-03
462,5.297e-04,2.101e-03
463,6.984e-04,2.500e-03
464,5.734e-04,2.207e-03
465,5.891e-04,2.388e-03
466,7.109e-04,2.502e-03
467,5.953e-04,2.397e-03
468,5.969e-04,2.289e-03
469,5.828e-04,2.299e-03
470,7.016e-04,2.373e-03
471,6.516e-04,2.277e-03
472,6.047e-04,2.236e-03
473,5.531e-04,2.202e-03
474,5.984e-04,2.301e-03
475,6.766e-04,2.550e-03
476,6.172e-04,2.405e-03
477,6.844e-04,2.400e-03
478,6.641e-04,2.427e-03
479,6.234e-04,2.363e-03
480,6.172e-04,2.460e-03
481,5.891e-04,2.336e-03
482,5.953e-04,2.316e-03
483,6.141e-04,2.426e-03
484,5.969e-04,2.328e-03
485,5.547e-04,2.212e-03
486,5.953e-04,2.319e-03
487,6.281e-04,2.286e-03
488,6.016e-04,2.259e-03
489,5.344e-04,2.113e-03
490,5.906e-04,2.340e-03
491,4.953e-04,2.050e-03
492,6.250e-04,2.385e-03
493,5.609e-04,2.124e-03
494,5.922e-04,2.361e-03
495,6.047e-04,2.319e-03
496,7.391e-04,2.506e-03
497,6.625e-04,2.429e-03
498,6.406e-04,2.391e-03
499,6.563e-04,2.350e-03
500,6.203e-04,2.248e-03
501,6.875e-04,2.394e-03
502,5.484e-04,2.260e-03
503,6.609e-04,2.422e-03
504,5.172e-04,2.093e-03
505,5.328e-04,2.173e-03
506,6.172e-04,2.304e-03
507,5.859e-04,2.313e-03
508,6.672e-04,2.322e-03
509,6.000e-04,2.111e-03
510,5.969e-04,2.264e-03
511,5.500e-04,2.025e-03
512,5.078e-04,2.058e-03
513,6.406e-04,2.382e-03
514,5.578e-04,2.081e-03
515,4.703e-04,1.898e-03
516,5.187e-04,2.008e-03
517,5.547e-04,2.146e-03
518,5.594e-04,2.173e-03
519,5.172e-04,1.996e-03
520,5.750e-04,2.318e-03
521,4.922e-04,1.986e-03
522,6.016e-04,2.163e-03
523,6.609e-04,2.294e-03
524,5.609e-04,2.151e-03
525,5.469e-04,2.028e-03
526,5.000e-04,1.872e-03
527,4.625e-04,1.932e-03
528,5.562e-04,2.232e-03
529,5.453e-04,1.977e-03
530,5.172e-04,1.951e-03
531,4.734e-04,1.926e-03
532,4.984e-04,2.063e-03
533,4.578e-04,1.944e-03
534,5.250e-04,1.952e-03
535,5.109e-04,1.811e-03
536,5.234e-04,1.959e-03
537,4.297e-04,1.775e-03
538,5.656e-04,1.976e-03
539,4.687e-04,1.949e-03
540,5.125e-04,1.895e-03
541,4.531e-04,1.884e-03
542,4.375e-04,1.833e-03
543,4.688e-04,1.860e-03
544,4.906e-04,1.916e-03
545,4.937e-04,1.805e-03
546,3.922e-04,1.766e-03
547,4.219e-04,1.740e-03
548,4.484e-04,1.816e-03
549,4.062e-04,1.654e-03
550,3.563e-04,1.535e-03
551,5.063e-04,1.756e-03
552,4.016e-04,1.592e-03
553,5.281e-04,1.873e-03
554,5.391e-04,1.839e-03
555,5.516e-04,1.861e-03
556,5.000e-04,1.857e-03
557,4.547e-04,1.756e-03
558,4.953e-04,1.990e-03
559,3.844e-04,1.728e-03
560,4.281e-04,1.599e-03
561,5.141e-04,1.959e-03
562,4.094e-04,1.572e-03
563,4.203e-04,1.601e-03
564,3.750e-04,1.706e-03
565,4.562e-04,1.596e-03
566,4.250e-04,1.709e-03
567,5.016e-04,1.834e-03
568,3.406e-04,1.529e-03
569,4.297e-04,1.687e-03
570,3.719e-04,1.535e-03
571,3.766e-04,1.555e-03
572,4.375e-04,1.728e-03
573,3.828e-04,1.567e-03
574,3.969e-04,1.596e-03
575,3.656e-04,1.472e-03
576,3.625e-04,1.462e-03
577,4.828e-04,1.638e-03
578,3.531e-04,1.437e-03
579,4.250e-04,1.652e-03
580,4.266e-04,1.683e-03
581,4.516e-04,1.722e-03
582,5.031e-04,1.728e-03
583,4.391e-04,1.535e-03
584,3.891e-04,1.671e-03
585,4.500e-04,1.755e-03
586,4.562e-04,1.654e-03
587,3.812e-04,1.468e-03
588,5.734e-04,1.862e-03
589,3.984e-04,1.580e-03
590,3.828e-04,1.636e-03
591,3.891e-04,1.470e-03
592,4.031e-04,1.624e-03
593,3.672e-04,1.554e-03
594,4.281e-04,1.669e-03
595,3.797e-04,1.563e-03
596,3.313e-04,1.494e-03
597,4.562e-04,1.651e-03
598,5.828e-04,1.925e-03
599,4.406e-04,1.646e-03
600,4.250e-04,1.648e-03
601,3.859e-04,1.648e-03
602,4.141e-04,1.509e-03
603,4.109e-04,1.570e-03
604,4.609e-04,1.657e-03
605,3.359e-04,1.449e-03
606,3.578e-04,1.568e-03
607,4.281e-04,1.640e-03
608,3.391e-04,1.458e-03
609,4.406e-04,1.601e-03
610,4.125e-04,1.631e-03
611,4.141e-04,1.660e-03
612,4.516e-04,1.608e-03
613,3.812e-04,1.587e-03
614,3.797e-04,1.463e-03
615,3.875e-04,1.605e-03
616,3.281e-04,1.441e-03
617,4.203e-04,1.586e-03
618,3.609e-04,1.420e-03
619,4.734e-04,1.713e-03
620,3.828e-04,1.599e-03
621,3.906e-04,1.615e-03
622,3.328e-04,1.316e-03
623,3.531e-04,1.463e-03
624,3.828e-04,1.585e-03
625,3.266e-04,1.461e-03
626,3.516e-04,1.512e-03
627,3.359e-04,1.340e-03
628,3.766e-04,1.385e-03
629,3.094e-04,1.381e-03
630,3.516e-04,1.340e-03
631,3.766e-04,1.513e-03
632,3.516e-04,1.344e-03
633,2.812e-04,1.111e-03
634,2.891e-04,1.170e-03
635,3.562e-04,1.283e-03
636,3.563e-04,1.235e-03
637,3.563e-04,1.304e-03
638,2.875e-04,1.117e-03
639,2.719e-04,1.244e-03
640,3.078e-04,1.287e-03
641,3.078e-04,1.267e-03
642,2.594e-04,1.170e-03
643,2.781e-04,1.033e-03
644,2.719e-04,1.076e-03
645,3.609e-04,1.160e-03
646,3.734e-04,1.361e-03
647,3.156e-04,1.083e-03
648,2.312e-04,1.005e-03
649,2.297e-04,8.306e-04
650,2.672e-04,9.409e-04
651,1.562e-04,8.586e-04
652,2.328e-04,9.856e-04
653,2.219e-04,8.151e-04
654,2.141e-04,8.153e-04
655,2.609e-04,9.333e-04
656,2.750e-04,9.491e-04
657,2.578e-04,8.940e-04
658,3.063e-04,9.364e-04
659,1.813e-04,6.703e-04
660,3.188e-04,1.063e-03
661,1.984e-04,8.026e-04
662,2.422e-04,8.192e-04
663,2.094e-04,9.040e-04
664,2.391e-04,9.607e-04
665,2.250e-04,8.295e-04
666,2.125e-04,9.042e-04
667,2.047e-04,8.010e-04
668,2.516e-04,9.158e-04
669,2.000e-04,7.407e-04
670,1.719e-04,6.987e-04
671,2.203e-04,8.143e-04
672,2.422e-04,8.502e-04
673,1.672e-04,7.318e-04
674,2.047e-04,7.704e-04
675,1.484e-04,7.557e-04
676,2.531e-04,9.283e-04
677,2.344e-04,7.747e-04
678,2.281e-04,7.512e-04
679,2.391e-04,7.929e-04
680,2.406e-04,9.273e-04
681,2.500e-04,8.270e-04
682,2.344e-04,8.496e-04
683,2.375e-04,8.214e-04
684,2.094e-04,6.816e-04
685,2.188e-04,8.505e-04
686,1.844e-04,7.271e-04
687,2.422e-04,8.503e-04
688,1.922e-04,6.658e-04
689,1.641e-04,5.814e-04
690,2.000e-04,7.462e-04
691,2.516e-04,9.997e-04
692,1.719e-04,6.771e-04
693,2.016e-04,6.819e-04
694,1.547e-04,6.795e-04
695,1.813e-04,6.674e-04
696,2.109e-04,6.884e-04
697,1.672e-04,5.771e-04
698,1.781e-04,6.954e-04
699,2.578e-04,8.489e-04
700,2.016e-04,7.093e-04
701,2.656e-04,8.649e-04
702,1.734e-04,7.423e-04
703,1.953e-04,6.664e-04
704,1.219e-04,5.603e-04
705,1.578e-04,6.108e-04
706,1.203e-04,4.978e-04
707,1.828e-04,7.586e-04
708,2.250e-04,7.180e-04
709,1.609e-04,6.372e-04
710,2.516e-04,7.995e-04
711,1.344e-04,6.257e-04
712,2.047e-04,6.431e-04
713,1.844e-04,6.640e-04
714,1.266e-04,5.795e-04
715,1.313e-04,5.652e-04
716,2.219e-04,7.734e-04
717,2.094e-04,7.894e-04
718,1.781e-04,5.789e-04
719,2.344e-04,7.233e-04
720,1.297e-04,6.109e-04
721,1.641e-04,6.051e-04
722,1.406e-04,5.105e-04
723,2.016e-04,7.634e-04
724,2.484e-04,7.311e-04
725,1.766e-04,6.530e-04
726,1.938e-04,6.194e-04
727,1.359e-04,5.885e-04
728,1.641e-04,5.563e-04
729,2.563e-04,7.533e-04
730,2.281e-04,6.878e-04
731,2.359e-04,8.115e-04
732,1.484e-04,5.526e-04
733,2.344e-04,8.021e-04
734,1.937e-04,6.733e-04
735,1.672e-04,6.110e-04
736,1.656e-04,5.987e-04
737,2.391e-04,6.749e-04
738,1.859e-04,6.163e-04
739,1.750e-04,5.833e-04
740,1.688e-04,5.738e-04
741,1.750e-04,6.189e-04
742,1.719e-04,5.621e-04
743,1.187e-04,4.605e-04
744,1.781e-04,6.252e-04
745,1.703e-04,5.667e-04
746,1.703e-04,6.098e-04
747,1.516e-04,6.059e-04
748,1.547e-04,4.949e-04
749,1.172e-04,4.594e-04
750,1.953e-04,5.960e-04
751,1.281e-04,4.534e-04
752,1.891e-04,6.132e-04
753,1.344e-04,5.038e-04
754,1.922e-04,6.766e-04
755,1.531e-04,5.889e-04
756,1.344e-04,5.291e-04
757,1.797e-04,5.788e-04
758,2.484e-04,8.324e-04
759,1.469e-04,5.192e-04
760,1.484e-04,6.332e-04
761,2.125e-04,7.063e-04
762,1.328e-04,5.188e-04
763,1.219e-04,5.093e-04
764,1.484e-04,5.152e-04
765,1.734e-04,6.275e-04
766,1.375e-04,5.243e-04
767,1.594e-04,5.330e-04
768,1.906e-04,6.264e-04
769,1.797e-04,5.398e-04
770,1.359e-04,4.934e-04
771,1.937e-04,6.673e-04
772,1.141e-04,4.226e-04
773,1.516e-04,5.784e-04
774,1.484e-04,6.254e-04
775,1.437e-04,5.812e-04
776,2.000e-04,6.501e-04
777,1.172e-04,5.007e-04
778,1.453e-04,5.756e-04
779,1.125e-04,4.481e-04
780,1.797e-04,5.867e-04
781,1.031e-04,4.434e-04
782,1.297e-04,5.181e-04
783,1.172e-04,5.058e-04
784,1.797e-04,6.282e-04
785,1.609e-04,5.461e-04
786,1.172e-04,4.678e-04
787,1.469e-04,5.290e-04
788,1.141e-04,4.725e-04
789,1.797e-04,6.459e-04
790,1.719e-04,5.683e-04
791,2.641e-04,8.082e-04
792,1.609e-04,6.416e-04
793,1.828e-04,5.499e-04
794,1.219e-04,4.922e-04
795,1.391e-04,4.889e-04
796,1.234e-04,4.872e-04
797,1.391e-04,4.548e-04
798,2.203e-04,7.741e-04
799,1.234e-04,4.072e-04
800,1.734e-04,5.551e-04
801,1.297e-04,4.617e-04
802,1.500e-04,5.649e-04
803,1.703e-04,5.597e-04
804,1.250e-04,4.665e-04
805,1.656e-04,5.320e-04
806,1.391e-04,4.304e-04
807,1.250e-04,5.532e-04
808,1.734e-04,5.824e-04
809,1.687e-04,5.860e-04
810,1.594e-04,5.423e-04
811,1.687e-04,5.882e-04
812,1.797e-04,6.969e-04
813,1.344e-04,4.722e-04
814,1.047e-04,4.677e-04
815,9.688e-05,4.309e-04
816,1.469e-04,4.770e-04
817,1.297e-04,4.828e-04
818,1.750e-04,5.781e-04
819,1.141e-04,4.672e-04
820,1.391e-04,5.988e-04
821,1.547e-04,5.694e-04
822,1.500e-04,5.089e-04
823,1.125e-04,4.410e-04
824,8.906e-05,3.519e-04
825,1.984e-04,6.674e-04
826,1.266e-04,4.524e-04
827,1.703e-04,5.442e-04
828,1.219e-04,5.121e-04
829,1.172e-04,4.508e-04
830,1.906e-04,7.232e-04
831,1.328e-04,5.507e-04
832,2.422e-04,7.146e-04
833,9.844e-05,4.634e-04
834,1.391e-04,4.883e-04
835,1.250e-04,4.592e-04
836,1.719e-04,5.475e-04
837,1.109e-04,4.876e-04
838,1.719e-04,5.597e-04
839,1.156e-04,4.423e-04
840,2.344e-04,7.382e-04
841,1.234e-04,4.961e-04
842,1.656e-04,4.863e-04
843,1.531e-04,5.080e-04
844,1.281e-04,4.216e-04
845,1.984e-04,6.445e-04
846,1.234e-04,4.444e-04
847,9.063e-05,4.166e-04
848,1.281e-04,4.707e-04
849,1.828e-04,5.769e-04
850,1.641e-04,6.209e-04
851,1.062e-04,4.127e-04
852,1.281e-04,4.151e-04
853,1.547e-04,5.736e-04
854,1.188e-04,4.435e-04
855,1.219e-04,4.170e-04
856,1.875e-04,5.990e-04
857,8.750e-05,3.641e-04
858,7.969e-05,3.660e-04
859,1.109e-04,4.638e-04
860,8.438e-05,4.344e-04
861,1.781e-04,6.330e-04
862,1.828e-04,6.415e-04
863,1.203e-04,4.524e-04
864,1.344e-04,4.727e-04
865,7.812e-05,4.070e-04
866,1.031e-04,4.101e-04
867,1.344e-04,5.055e-04
868,1.250e-04,4.366e-04
869,1.688e-04,5.511e-04
870,1.656e-04,5.796e-04
871,2.547e-04,8.670e-04
872,8.750e-05,3.956e-04
873,1.734e-04,6.045e-04
874,1.297e-04,4.835e-04
875,1.781e-04,5.709e-04
876,8.906e-05,4.373e-04
877,1.453e-04,5.195e-04
878,9.844e-05,4.212e-04
879,1.719e-04,6.403e-04
880,1.984e-04,6.188e-04
881,1.094e-04,4.309e-04
882,1.109e-04,4.300e-04
883,1.438e-04,5.110e-04
884,1.344e-04,4.128e-04
885,8.281e-05,3.971e-04
886,9.844e-05,4.519e-04
887,1.484e-04,4.537e-04
888,8.906e-05,4.259e-04
889,1.781e-04,6.115e-04
890,1.313e-04,5.275e-04
891,1.500e-04,4.913e-04
892,2.297e-04,7.668e-04
893,1.375e-04,4.960e-04
894,1.281e-04,4.550e-04
895,1.062e-04,5.044e-04
896,1.000e-04,3.410e-04
897,1.187e-04,4.003e-04
898,1.156e-04,5.351e-04
899,1.172e-04,4.569e-04
900,1.125e-04,4.105e-04
901,1.203e-04,3.983e-04
902,1.109e-04,3.678e-04
903,1.062e-04,3.936e-04
904,1.609e-04,5.211e-04
905,1.484e-04,5.942e-04
906,1.312e-04,4.862e-04
907,1.156e-04,4.458e-04
908,1.469e-04,5.116e-04
909,7.656e-05,3.633e-04
910,1.609e-04,5.305e-04
911,1.984e-04,5.763e-04
912,1.266e-04,4.007e-04
913,1.609e-04,5.550e-04
914,8.281e-05,3.920e-04
915,1.578e-04,4.584e-04
916,1.359e-04,5.437e-04
917,1.391e-04,5.173e-04
918,1.234e-04,4.357e-04
919,1.016e-04,4.136e-04
920,1.406e-04,5.318e-04
921,1.672e-04,5.718e-04
922,9.531e-05,3.997e-04
923,1.375e-04,6.107e-04
924,1.156e-04,4.315e-04
925,1.625e-04,4.965e-04
926,1.219e-04,4.534e-04
927,1.281e-04,5.306e-04
928,1.359e-04,4.424e-04
929,1.547e-04,5.292e-04
930,9.531e-05,3.531e-04
931,1.766e-04,7.253e-04
932,1.125e-04,4.246e-04
933,1.359e-04,4.406e-04
934,1.234e-04,4.865e-04
935,1.734e-04,5.541e-04
936,1.281e-04,4.474e-04
937,1.187e-04,4.827e-04
938,1.109e-04,4.653e-04
939,1.328e-04,4.812e-04
940,1.203e-04,4.763e-04
941,1.219e-04,4.817e-04
942,1.250e-04,3.775e-04
943,1.172e-04,4.172e-04
944,1.547e-04,4.837e-04
945,2.094e-04,5.909e-04
946,1.047e-04,4.212e-04
947,7.344e-05,3.735e-04
948,9.531e-05,3.837e-04
949,1.141e-04,3.709e-04
950,1.000e-04,4.038e-04
951,1.016e-04,3.543e-04
952,9.062e-05,4.028e-04
953,5.156e-05,2.677e-04
954,1.484e-04,4.972e-04
955,9.375e-05,3.797e-04
956,1.562e-04,4.776e-04
957,8.594e-05,3.260e-04
958,1.141e-04,4.377e-04
959,1.297e-04,4.210e-04
960,8.750e-05,3.649e-04
961,1.016e-04,4.083e-04
962,8.281e-05,3.327e-04
963,1.078e-04,3.902e-04
964,1.594e-04,4.973e-04
965,9.375e-05,3.903e-04
966,1.000e-04,3.850e-04
967,1.016e-04,3.671e-04
968,1.047e-04,4.119e-04
969,1.406e-04,4.169e-04
970,1.125e-04,4.639e-04
971,8.438e-05,3.554e-04
972,8.750e-05,3.695e-04
973,6.406e-05,2.799e-04
974,8.906e-05,3.340e-04
975,1.125e-04,3.703e-04
976,9.531e-05,3.628e-04
977,1.484e-04,4.813e-04
978,1.234e-04,4.127e-04
979,1.078e-04,3.617e-04
980,1.219e-04,3.704e-04
981,7.188e-05,2.565e-04
982,1.109e-04,3.963e-04
983,8.750e-05,3.481e-04
984,6.250e-05,3.135e-04
985,1.328e-04,4.352e-04
986,7.656e-05,3.058e-04
987,7.812e-05,3.376e-04
988,8.750e-05,3.926e-04
989,1.594e-04,5.702e-04
990,7.812e-05,3.439e-04
991,6.406e-05,2.992e-04
992,1.234e-04,4.155e-04
993,1.641e-04,5.378e-04
994,6.094e-05,2.711e-04
995,2.062e-04,6.662e-04
996,1.406e-04,4.366e-04
997,1.266e-04,3.957e-04
998,7.187e-05,2.822e-04
999,1.016e-04,3.949e-04
1000,7.344e-05,3.260e-04
1001,1.172e-04,4.308e-04
1002,1.859e-04,5.719e-04
1003,1.203e-04,3.994e-04
1004,8.281e-05,2.865e-04
1005,1.953e-04,6.297e-04
1006,1.187e-04,4.520e-04
1007,8.125e-05,3.391e-04
1008,1.266e-04,4.849e-04
1009,9.375e-05,3.648e-04
1010,7.812e-05,3.215e-04
1011,6.250e-05,2.905e-04
1012,1.094e-04,3.209e-04
1013,9.688e-05,3.426e-04
1014,1.141e-04,3.818e-04
1015,7.188e-05,2.837e-04
1016,1.000e-04,3.451e-04
1017,5.625e-05,2.739e-04
1018,6.250e-05,2.521e-04
1019,7.187e-05,3.119e-04
1020,5.625e-05,2.219e-04
1021,8.750e-05,3.507e-04
1022,1.344e-04,4.886e-04
1023,6.719e-05,3.078e-04
1024,9.375e-05,3.521e-04
1025,8.125e-05,3.224e-04
1026,1.375e-04,4.533e-04
1027,1.047e-04,3.172e-04
1028,1.469e-04,4.802e-04
1029,7.031e-05,2.738e-04
1030,6.406e-05,2.798e-04
1031,9.375e-05,3.232e-04
1032,1.125e-04,3.606e-04
1033,1.000e-04,3.445e-04
1034,5.781e-05,2.175e-04
1035,8.906e-05,2.938e-04
1036,1.156e-04,3.693e-04
1037,9.375e-05,3.364e-04
1038,1.172e-04,3.598e-04
1039,7.031e-05,2.684e-04
1040,1.172e-04,4.287e-04
1041,1.469e-04,4.154e-04
1042,1.000e-04,3.689e-04
1043,1.000e-04,3.516e-04
1044,5.937e-05,2.588e-04
1045,5.156e-05,2.335e-04
1046,7.188e-05,2.570e-04
1047,1.031e-04,4.044e-04
1048,7.812e-05,3.200e-04
1049,5.781e-05,2.983e-04
1050,1.016e-04,3.539e-04
1051,1.125e-04,3.727e-04
1052,8.281e-05,2.984e-04
1053,7.500e-05,2.643e-04
1054,8.281e-05,3.303e-04
1055,7.187e-05,2.964e-04
1056,6.562e-05,2.467e-04
1057,1.125e-04,3.921e-04
1058,1.125e-04,3.378e-04
1059,1.234e-04,4.405e-04
1060,7.656e-05,2.866e-04
1061,7.031e-05,2.594e-04
1062,5.625e-05,2.247e-04
1063,7.969e-05,2.692e-04
1064,6.562e-05,2.520e-04
1065,5.000e-05,2.078e-04
1066,6.719e-05,3.270e-04
1067,8.438e-05,3.533e-04
1068,7.031e-05,2.738e-04
1069,1.047e-04,3.459e-04
1070,5.000e-05,2.712e-04
1071,1.297e-04,4.133e-04
1072,8.906e-05,2.977e-04
1073,1.188e-04,3.819e-04
1074,6.250e-05,2.595e-04
1075,6.719e-05,2.591e-04
1076,7.031e-05,2.608e-04
1077,1.125e-04,3.477e-04
1078,5.000e-05,2.117e-04
1079,4.688e-05,1.892e-04
1080,5.625e-05,2.327e-04
1081,1.047e-04,3.365e-04
1082,9.844e-05,3.151e-04
1083,1.172e-04,3.520e-04
1084,5.625e-05,2.254e-04
1085,1.031e-04,3.619e-04
1086,1.469e-04,3.948e-04
1087,1.031e-04,3.335e-04
1088,9.531e-05,3.087e-04
1089,7.656e-05,2.661e-04
1090,4.375e-05,2.123e-04
1091,4.844e-05,2.639e-04
1092,8.906e-05,3.674e-04
1093,5.938e-05,2.328e-04
1094,5.781e-05,2.536e-04
1095,1.188e-04,3.673e-04
1096,6.719e-05,2.957e-04
1097,7.656e-05,2.509e-04
1098,7.344e-05,2.523e-04
1099,9.688e-05,3.207e-04
1100,1.000e-04,2.875e-04
1101,1.266e-04,4.128e-04
1102,7.969e-05,2.679e-04
1103,7.344e-05,2.642e-04
1104,5.156e-05,2.206e-04
1105,7.500e-05,2.599e-04
1106,6.563e-05,2.511e-04
1107,4.375e-05,2.035e-04
1108,6.719e-05,3.162e-04
1109,7.344e-05,3.244e-04
1110,6.875e-05,2.717e-04
1111,6.875e-05,3.009e-04
1112,4.688e-05,2.587e-04
1113,1.000e-04,3.700e-04
1114,8.281e-05,2.866e-04
1115,1.187e-04,3.789e-04
1116,5.938e-05,2.514e-04
1117,6.094e-05,2.597e-04
1118,7.500e-05,2.618e-04
1119,1.266e-04,3.740e-04
1120,8.281e-05,2.540e-04
1121,4.063e-05,1.838e-04
1122,5.469e-05,2.314e-04
1123,1.047e-04,3.480e-04
1124,9.375e-05,3.024e-04
1125,1.141e-04,3.317e-04
1126,8.750e-05,3.000e-04
1127,1.016e-04,3.622e-04
1128,1.484e-04,3.902e-04
1129,1.016e-04,3.438e-04
1130,9.687e-05,3.156e-04
1131,7.188e-05,2.552e-04
1132,3.906e-05,2.116e-04
1133,4.375e-05,2.565e-04
1134,8.750e-05,3.565e-04
1135,5.938e-05,2.315e-04
1136,5.781e-05,2.503e-04
1137,1.109e-04,3.578e-04
1138,6.406e-05,2.944e-04
1139,7.812e-05,2.553e-04
1140,7.812e-05,2.534e-04
1141,7.813e-05,2.919e-04
1142,7.656e-05,2.744e-04
1143,4.688e-05,2.164e-04
1144,9.219e-05,3.447e-04
1145,7.500e-05,2.686e-04
1146,7.813e-05,2.633e-04
1147,8.594e-05,2.781e-04
1148,9.219e-05,2.803e-04
1149,8.906e-05,3.028e-04
1150,1.328e-04,4.790e-04
1151,1.281e-04,4.372e-04
1152,5.156e-05,2.611e-04
1153,9.375e-05,3.738e-04
1154,7.344e-05,2.412e-04
1155,6.406e-05,2.555e-04
1156,5.000e-05,2.763e-04
1157,1.156e-04,3.508e-04
1158,8.906e-05,2.938e-04
1159,1.281e-04,4.271e-04
1160,3.750e-05,2.042e-04
1161,1.000e-04,3.440e-04
1162,1.156e-04,4.668e-04
1163,9.844e-05,3.134e-04
1164,7.969e-05,2.685e-04
1165,7.812e-05,3.159e-04
1166,6.875e-05,2.936e-04
1167,7.500e-05,2.794e-04
1168,5.156e-05,2.166e-04
1169,8.594e-05,2.695e-04
1170,4.375e-05,2.258e-04
1171,1.109e-04,4.015e-04
1172,7.500e-05,2.709e-04
1173,7.344e-05,2.414e-04
1174,1.234e-04,4.156e-04
1175,5.469e-05,2.413e-04
1176,7.187e-05,2.597e-04
1177,5.313e-05,2.242e-04
1178,7.969e-05,2.640e-04
1179,8.594e-05,3.389e-04
1180,1.422e-04,4.156e-04
1181,1.016e-04,3.824e-04
1182,3.125e-05,1.997e-04
1183,1.172e-04,3.642e-04
1184,7.344e-05,2.515e-04
1185,6.250e-05,2.662e-04
1186,5.781e-05,2.489e-04
1187,5.938e-05,2.268e-04
1188,6.094e-05,2.900e-04
1189,5.625e-05,2.269e-04
1190,9.375e-05,3.211e-04
1191,7.187e-05,2.763e-04
1192,4.063e-05,1.836e-04
1193,6.563e-05,2.697e-04
1194,9.688e-05,2.960e-04
1195,6.094e-05,2.547e-04
1196,7.812e-05,2.735e-04
1197,1.188e-04,3.884e-04
1198,7.656e-05,2.438e-04
1199,8.438e-05,3.853e-04


==> tikz/results/training/hist_clip105_with_smooth.txt <==
density,bin,smoothed
0.2420601736555159,-1.0632035732269287,
3.4263369455475536,-1.0561192035675049,
9.309272620189477,-1.049034833908081,
9.601904018307868,-1.0419505834579468,
8.586795180722891,-1.034866213798523,0.0
6.590212290502794,-1.0277818441390991,1.2814345602399058
4.71777151799687,-1.0206974744796753,6.067764678131852
3.33425482937336,-1.013613224029541,6.509506771805831
2.5457672477619977,-1.0065288543701172,6.383711100693608
2.036851491312944,-0.9994444847106934,5.344793796568389
1.3001774247829303,-0.9923601746559144,4.1588328546362545
1.466158125446973,-0.9852758049964904,3.141598989596839
1.7633449552399545,-0.9781914949417114,2.4520465131307185
1.4264577173867317,-0.9711071252822876,1.9818588273292703
1.289149626438716,-0.9640228152275084,1.6897009411957495
1.3172705122164636,-0.9569384455680848,1.5142014075463877
1.3746266290858609,-0.9498540759086608,1.4195978557996614
0.9456337080164232,-0.9427697658538818,1.368948753404446
0.8535587732951916,-0.935685396194458,1.2814345602399058
0.7134985528707006,-0.928601086139679,1.131456502758584
0.5260304067981995,-0.9215167164802552,1.0028240298173652
0.6236219963653497,-0.914432406425476,0.9077486540925984
0.5966089100164065,-0.9073480367660522,0.8047969966354475
0.6241733862825604,-0.9002637267112732,0.6975893905206902
0.3947985023768458,-0.8931793570518494,0.6188986468578934
0.4030660294810527,-0.8860950469970703,0.5545425405987308
0.3738455092339405,-0.8790106773376465,0.5060206772220507
0.2861713670323753,-0.8719263672828674,0.47175510011264726
0.4571060872491691,-0.8648419976234436,0.4479671130960501
0.4333924749276435,-0.8577576875686646,0.424650479511941
0.3164978124789661,-0.8506733179092407,0.3806968261114276
0.2723889108577679,-0.8435889482498169,0.3632097416087022
0.3837673823786767,-0.8365046381950378,0.3604527920226484
0.3209116318202852,-0.829420268535614,0.35289080953498336
0.2348921047317762,-0.822335958480835,0.3455652006348978
0.2337912919103109,-0.8152515888214111,0.31366308701506096
0.2007059298647102,-0.8081672787666321,0.28042215200607046
0.0744382651129527,-0.8010829091072083,0.24584221666806855
0.1229599515379955,-0.7939985990524292,0.22449522247952963
0.0810549997896596,-0.7869142293930054,0.18125059639538432
0.0998015750151443,-0.7798299193382263,0.14966344542322135
0.0578964284211854,-0.7727455496788025,0.12437834880742267
0.089876556505351,-0.7656612396240234,0.10381910089242839
0.1080733330528795,-0.7585768699645996,0.09058587277645257
0.0374945143703304,-0.7514925599098206,0.0853081940989351
0.0220555966884296,-0.7444081902503967,0.07089328626328283
0.0832605780152286,-0.7373238205909729,0.07120836886693555
0.0330833950326445,-0.7302395105361938,0.061677200298007
0.0336350679399268,-0.72315514087677,0.058211291657827194
0.02977505552938,-0.716070830821991,0.04962536294697421
0.0,-0.7089864611625671,0.03418631536799142
0.0,-0.7019021511077881,0.028829956172229925
0.0,-0.6948177814483643,0.025679156645311417
0.0,-0.6877334713935852,0.013784788357421614
0.0,-0.6806491017341614,0.00905858906704383
0.0,-0.6735647916793823,0.00425357936134
0.0,-0.6664804220199585,0.0
0.0,-0.6593961119651794,0.0
0.0,-0.6523117423057556,0.0
0.0,-0.6452274322509766,0.0
0.0,-0.6381430625915527,0.0
0.0,-0.6310586929321289,0.0
0.0,-0.6239743828773499,0.0
0.0,-0.616890013217926,0.0
0.0,-0.609805703163147,0.0
0.0,-0.6027213335037231,0.0
0.0,-0.5956370234489441,0.0
0.0,-0.5885526537895203,0.0
0.0,-0.5814683437347412,0.0
0.0,-0.5743839740753174,0.0
0.0,-0.5672996640205383,0.0
0.0,-0.5602152943611145,0.0
0.0,-0.5531309843063354,0.0
0.0,-0.5460466146469116,0.0
0.0,-0.5389623045921326,0.0
0.0,-0.5318779349327087,0.0
0.0,-0.5247935652732849,0.0
0.0,-0.5177092552185059,0.0
0.0,-0.510624885559082,0.0
0.0,-0.503540575504303,0.0
0.0,-0.4964562356472015,0.0
0.0,-0.4893718957901001,0.0
0.0,-0.4822875559329986,0.0
0.0,-0.4752031862735748,0.0
0.0,-0.4681188464164734,0.0
0.0,-0.4610345065593719,0.0
0.0,-0.4539501667022705,0.0
0.0,-0.446865826845169,0.0
0.0,-0.4397814869880676,0.0
0.0,-0.4326971471309662,0.0
0.0,-0.4256128072738647,0.0
0.0,-0.4185284674167633,0.0
0.0,-0.4114441275596618,0.0
0.0,-0.4043597877025604,0.0
0.0,-0.397275447845459,0.0
0.0,-0.3901911079883575,0.0
0.0,-0.3831067681312561,0.0
0.0,-0.3760224282741546,0.0
0.0,-0.3689380586147308,0.0
0.0,-0.3618537187576294,0.0
0.0,-0.3547693789005279,0.0
0.0,-0.3476850390434265,0.0
0.0,-0.3406006991863251,0.0
0.0,-0.3335163593292236,0.0
0.0,-0.3264320194721222,0.0
0.0,-0.3193476796150207,0.0
0.0,-0.3122633397579193,0.0
0.0,-0.3051789999008178,0.0
0.0,-0.2980946600437164,0.0
0.0,-0.291010320186615,0.0
0.0,-0.2839259803295135,0.0
0.0,-0.2768416404724121,0.0
0.0,-0.2697573006153106,0.0
0.0,-0.2626729309558868,0.0
0.0,-0.2555885910987854,0.0
0.0,-0.2485042661428451,0.0
0.0,-0.2414199262857437,0.0
0.0,-0.234335571527481,0.0
0.0,-0.2272512316703796,0.0
0.0,-0.2201668918132782,0.0
0.0,-0.2130825519561767,0.0
0.0,-0.2059982120990753,0.0
0.0,-0.1989138722419738,0.0
0.0,-0.1918295323848724,0.0
0.0,-0.1847451776266098,0.0
0.0,-0.1776608377695083,0.0
0.0,-0.1705764979124069,0.0
0.0,-0.1634921580553054,0.0
0.0,-0.156407818198204,0.0
0.0,-0.1493234783411026,0.0
0.0,-0.1422391384840011,0.0
0.0,-0.1351547986268997,0.0
0.0,-0.128070443868637,0.0
0.0,-0.1209861114621162,0.0
0.0,-0.1139017641544342,0.0
0.0,-0.1068174242973327,0.0
0.0,-0.0997330844402313,0.0
0.0,-0.0926487371325492,0.0
0.0,-0.0855643972754478,0.0
0.0,-0.0784800574183464,0.0
0.0,-0.0713957175612449,0.0
0.0,-0.0643113702535629,0.0
0.0,-0.0572270303964614,0.0
0.0,-0.05014269053936,0.0
0.0,-0.0430583469569683,0.0
0.0,-0.0359740070998668,0.0
0.0,-0.0288896635174751,0.0
0.0,-0.0218053217977285,0.0
0.0,-0.0147209800779819,0.0
0.0,-0.0076366383582353,0.0
0.0,-0.0005522966384887,0.0
0.0,0.0065320450812578,0.0
0.0,0.0136163868010044,0.0
0.0,0.020700728520751,0.0
0.0,0.0277850702404975,0.0
0.0,0.0348694138228893,0.0
0.0,0.0419537536799907,0.0
0.0,0.0490380972623825,0.0
0.0,0.0561224371194839,0.0
0.0,0.0632067769765853,0.0
0.0,0.0702911242842674,0.0
0.0,0.0773754641413688,0.0
0.0,0.0844598039984703,0.0
0.0,0.0915441438555717,0.0
0.0,0.0986284911632537,0.0
0.0,0.1057128310203552,0.0
0.0,0.1127971708774566,0.0
0.0,0.1198815181851387,0.0
0.0,0.1269658505916595,0.0
0.0,0.1340502053499221,0.0
0.0,0.1411345452070236,0.0
0.0,0.148218885064125,0.0
0.0,0.1553032249212265,0.0
0.0,0.1623875647783279,0.0
0.0,0.1694719046354293,0.0
0.0,0.1765562444925308,0.0
0.0,0.1836405843496322,0.0
0.0,0.1907249391078949,0.0
0.0,0.1978092789649963,0.0
0.0,0.2048936188220977,0.0
0.0,0.2119779586791992,0.0
0.0,0.2190622985363006,0.0
0.0,0.2261466383934021,0.0
0.0,0.2332309782505035,0.0
0.0,0.2403153330087661,0.0
0.0,0.2473996728658676,0.0
0.0,0.2544839978218078,0.0
0.0,0.2615683376789093,0.0
0.0,0.2686527073383331,0.0
0.0,0.2757370471954345,0.0
0.0,0.282821387052536,0.0
0.0,0.2899057269096374,0.0
0.0,0.2969900667667389,0.0
0.0,0.3040744066238403,0.0
0.0,0.3111587464809418,0.0
0.0,0.3182430863380432,0.0
0.0,0.3253274261951446,0.0
0.0,0.3324117660522461,0.0
0.0,0.3394961059093475,0.0
0.0,0.346580445766449,0.0
0.0,0.3536647856235504,0.0
0.0,0.3607491254806518,0.0
0.0,0.3678334653377533,0.0
0.0,0.3749178349971771,0.0
0.0,0.3820021748542785,0.0
0.0,0.38908651471138,0.0
0.0,0.3961708545684814,0.0
0.0,0.4032551944255829,0.0
0.0,0.4103395342826843,0.0
0.0,0.4174238741397857,0.0
0.0,0.4245082139968872,0.0
0.0,0.4315925538539886,0.0
0.0,0.4386768937110901,0.0
0.0,0.4457612335681915,0.0
0.0,0.4528455734252929,0.0
0.0,0.4599299132823944,0.0
0.0,0.4670142531394958,0.0
0.0,0.4740985929965973,0.0
0.0,0.4811829626560211,0.0
0.0,0.4882673025131225,0.0
0.0,0.495351642370224,0.0
0.0,0.5024359822273254,0.0
0.0,0.5095202922821045,0.0
0.0,0.5166046619415283,0.0
0.0,0.5236889719963074,0.0
0.0,0.5307733416557312,0.0
0.0,0.537857711315155,0.0
0.0,0.5449420213699341,0.0
0.0,0.5520263910293579,0.0
0.0,0.559110701084137,0.0
0.0,0.5661950707435608,0.0
0.0,0.5732793807983398,0.0
0.0,0.5803637504577637,0.0
0.0,0.5874480605125427,0.0
0.0,0.5945324301719666,0.0
0.0,0.6016167402267456,0.0
0.0,0.6087011098861694,0.0
0.0,0.6157854199409485,0.0
0.0237099659248664,0.6228697896003723,0.003387137989266629
0.0303264454465908,0.6299540996551514,0.0077194873387796
0.0562417715554957,0.6370384693145752,0.015754026132421845
0.052382482857263,0.644122838973999,0.0232372379691737
0.0468681429629131,0.6512071490287781,0.029932686963875573
0.0623075848723234,0.6582915186882019,0.038833770517064624
0.0799515379955576,0.665375828742981,0.050255418802144285
0.0716812923309915,0.6724601984024048,0.057108465431590726
0.0606528908931816,0.6795445084571838,0.0614408147811037
0.0314294897143578,0.6866288781166077,0.057896203089512564
0.0248125462744834,0.6937131881713867,0.053957640720544056
0.0540366665264397,0.7007975578308105,0.054981715515333575
0.0275694958605371,0.7078818678855896,0.050019131370792676
0.0540366665264397,0.7149662375450134,0.0463170068752044
0.1940892508581813,0.7220505475997925,0.06380385809337437
0.1902311219553237,0.7291349172592163,0.08231503395939467
0.1940892508581813,0.7362192273139954,0.10555214269422661
0.1113807632765699,0.7433035969734192,0.11791903083738182
0.1135872786168019,0.750387966632843,0.126426261136005
0.0893251665881402,0.7574722766876221,0.13524849981137685
0.1014565983761726,0.7645566463470459,0.14202277578991013
0.1698280945009086,0.771640956401825,0.13855689631029974
0.0832605780152286,0.7787253260612488,0.12327539003314329
0.0931848960086154,0.7858096361160278,0.10886048219749103
0.0981482310378191,0.7928940057754517,0.10697012044909807
0.1632114154943797,0.7999783158302307,0.1140592828601806
0.129577720752177,0.8070626854896545,0.1198096477407573
0.2200045769670862,0.8141469955444336,0.13674507325374494
0.0667187413234613,0.8212313652038574,0.12201516565696677
0.1406044288887393,0.8283156752586365,0.13020714435318256
0.1510821084514745,0.8354000449180603,0.13847817470216245
0.3512353772632429,0.8424843549728394,0.1746334813057944
0.3721881941172511,0.8495687246322632,0.20448730682334748
0.3424160195195826,0.856653094291687,0.234892778075834
0.6704901393282627,0.8637374043464661,0.2992478584131449
0.824886256362795,0.8708217740058899,0.40755750341876407
0.8557571515110722,0.877906084060669,0.5097221780790974
0.8386711202726012,0.8849904537200928,0.6079491797678297
0.7041249242781181,0.8920747637748718,0.6583619721985262
0.8651380589794287,0.8991591334342957,0.7287833814645515
1.207543918691526,0.9062434434890748,0.8523730813462577
1.1810871397921838,0.9133278131484984,0.9253155099839606
0.8254307060644813,0.9204121232032776,0.9253932885127731
1.0421357115813388,0.9274964928627014,0.9520187970942396
0.8678877296897085,0.9345808029174804,0.9561925984395406
1.000229725295528,0.9416651725769044,0.9984932842991707
0.8684391196069193,0.9487494826316832,0.9989648643888122
0.815505687554688,0.9558338522911072,0.9429594027978354
0.7774663245130621,0.962918221950531,0.8852992863293895
0.9450823180992124,0.97000253200531,0.9023923737629225
1.243394724664507,0.977086901664734,0.9311436613462322
1.4159693073971864,0.9841712117195128,1.0094410295901575
1.692781288124185,0.9912555813789368,1.1083769671371086
1.3790261829440666,0.9983398914337158,1.1813179761852726
2.0649552399542306,1.0054242610931396,1.3598107693852073
3.172199572584852,1.0125086307525637,1.7019155191097486
5.000003769267012,1.0195928812026978,2.28119001213372
8.584038231136837,1.0266772508621216,3.329853370201196
13.238871912229923,1.0337616205215454,5.018839456605873
11.221525030709946,1.0408459901809692,6.3800885626895525
3.153398936528236,1.0479302406311035,6.633570384630148
0.25253658208252,1.0550146102905271,6.374653433505618
,1.0620989799499512,0.0,0.0


==> tikz/results/training/hist_no_clip.txt <==
density,bin
0.0004206418485237484,-2.8340892791748047
0.00021032362418002797,-2.815516471862793
0.001051604621309371,-2.7969439029693604
0.000630970872540084,-2.7783710956573486
0.0008412836970474968,-2.759798526763916
0.00042064724836005595,-2.7412257194519043
0.0016825673940949937,-2.7226531505584717
0.001472265369260196,-2.70408034324646
0.001892888318356868,-2.6855077743530273
0.0010516181209001398,-2.6669349670410156
0.002103209242618742,-2.648362398147583
0.002313559865980308,-2.6297895908355713
0.0025238510911424904,-2.6112170219421387
0.0010516181209001398,-2.592644214630127
0.0033651347881899873,-2.5740716457366943
0.0035755016110604757,-2.5554988384246826
0.0027341720154043644,-2.53692626953125
0.00315485436270042,-2.5183534622192383
0.0035754557124518613,-2.4997808933258057
0.007571650470481007,-2.481208086013794
0.005468344030808729,-2.4626355171203613
0.0052580906045006995,-2.4440627098083496
0.007571553273427472,-2.425490140914917
0.009885210336461314,-2.4069173336029053
0.009254120667522464,-2.3883447647094727
0.010095404364569962,-2.369771957397461
0.014512330068421932,-2.351199150085449
0.0130398973042362,-2.3326265811920166
0.013671035571701818,-2.314053773880005
0.017035994865211807,-2.2954812049865723
0.019139449800382548,-2.2769083976745605
0.015353427471116817,-2.258335828781128
0.021453009666362856,-2.239763021469116
0.021452734274711168,-2.2211904525756836
0.022294304163082965,-2.202617645263672
0.019349525032092425,-2.1840450763702393
0.02692142389504358,-2.1654722690582275
0.021242413350449293,-2.146899700164795
0.027762718391763693,-2.128326892852783
0.03007589216944801,-2.1097543239593506
0.03470339798970462,-2.091181516647339
0.02713139922978177,-2.0726089477539062
0.03344145624462445,-2.0540361404418945
0.03596487804878049,-2.035463571548462
0.04122316574560812,-2.01689076423645
0.04669154487512757,-1.998318076133728
0.05342185764992073,-1.9797453880310059
0.04437799985879242,-1.9611726999282837
0.04437799985879242,-1.9426000118255615
0.051318634907797867,-1.9240273237228394
0.05762830313416646,-1.9054546356201172
0.05552508039204359,-1.886881947517395
0.07256118460323878,-1.8683092594146729
0.06856506139320535,-1.8497365713119507
0.06982699503847907,-1.8311638832092285
0.06856506139320535,-1.8125911951065063
0.07171989550638964,-1.7940185070037842
0.07739859691012137,-1.775445818901062
0.07929149737803196,-1.7568731307983398
0.08518052105597597,-1.7383004426956177
0.08959728881443398,-1.7197277545928955
0.08854567744337255,-1.7011550664901733
0.09422377406931964,-1.6825823783874512
0.09758953523450085,-1.6640095710754395
0.11231209442936091,-1.6454368829727173
0.11609789536518206,-1.6268641948699951
0.10831597121932747,-1.608291506767273
0.12724497589843323,-1.5897188186645508
0.12535207543052265,-1.5711461305618286
0.13628883368956154,-1.5525734424591064
0.12955852091476838,-1.5340007543563843
0.135868189141137,-1.515428066253662
0.14217785736750557,-1.49685537815094
0.15605912746551648,-1.4782826900482178
0.1522733265296953,-1.4597100019454956
0.14722559194860046,-1.4411373138427734
0.16215847341767278,-1.4225646257400513
0.1615275065950359,-1.403991937637329
0.17646038806410824,-1.385419249534607
0.1695197530151028,-1.3668465614318848
0.18844875769420855,-1.3482738733291626
0.1770913548867451,-1.3297011852264404
0.18108747809677855,-1.3111284971237183
0.1913932695331806,-1.292555809020996
0.1951790704690017,-1.273983120918274
0.2061158287280406,-1.2554104328155518
0.2204177433744761,-1.2368377447128296
0.21494798459563544,-1.2182650566101074
0.2189454874549901,-1.1996922492980957
0.21368743059968293,-1.1811195611953735
0.22146935474553753,-1.1625468730926514
0.21936613200341465,-1.1439741849899292
0.22672741160084467,-1.125401496887207
0.2452357717315259,-1.1068288087844849
0.2509144731352576,-1.0882561206817627
0.25007318403840845,-1.0696834325790405
0.24881125039313473,-1.0511107444763184
0.27110541145963707,-1.0325380563735962
0.25764478591005074,-1.013965368270874
0.2866692597513463,-0.9953926801681519
0.289403449316106,-0.9768199920654297
0.2866692597513463,-0.9582473039627075
0.29529247299405,-0.9396746158599854
0.29865762938144663,-0.9211019277572632
0.2881415156708323,-0.902529239654541
0.31043567673733463,-0.8839565515518188
0.325577835615647,-0.8653838634490967
0.32284469091585954,-0.8468111157417297
0.31863824543161384,-0.8282384276390076
0.34240466241760215,-0.8096657395362854
0.32389630228692096,-0.7910930514335632
0.33357112690068613,-0.7725203633308411
0.344507885159725,-0.7539476752281189
0.34282530696602675,-0.7353749871253967
0.36532979030674134,-0.7168022990226746
0.36259560074198166,-0.6982296109199524
0.3585994775319482,-0.6796569228172302
0.35586528796718847,-0.6610842347145081
0.38741238579071174,-0.6425115466117859
0.37963170495317683,-0.623938798904419
0.39140975230906483,-0.6053661108016968
0.39183039685748944,-0.5867934226989746
0.39540587551909834,-0.5682207345962524
0.40865617879447236,-0.5496480464935303
0.3958265200675229,-0.5310753583908081
0.40844585652026005,-0.5125026702880859
0.42632324982830444,-0.49392998218536377
0.4061323115039249,-0.4753572940826416
0.404869728191888,-0.45678460597991943
0.4153864915692655,-0.4382118880748749
0.4134935911013549,-0.4196391999721527
0.42400970481196926,-0.40106651186943054
0.41328326882714267,-0.3824938237667084
0.4071839228749864,-0.3639211356639862
0.4296877167252089,-0.34534844756126404
0.4364187189904941,-0.3267757296562195
0.431160662135187,-0.3082030415534973
0.41075940153659524,-0.28963035345077515
0.43494646307100815,-0.271057665348053
0.4385215898998149,-0.2524849772453308
0.4378909749099802,-0.23391227424144745
0.4521928895564157,-0.21533958613872528
0.4423073877982306,-0.1967668980360031
0.4471451549753208,-0.17819419503211975
0.4366290412647065,-0.15962150692939758
0.44167659866374354,-0.14104881882667542
0.43599789953806684,-0.12247612327337265
0.44672433121990063,-0.10390342772006989
0.4378909749099802,-0.08533073216676712
0.44335917618246257,-0.06675804406404495
0.45429597561522306,-0.04818534851074219
0.42863670886913807,-0.029612654820084572
0.4479863092872339,-0.011039962992072105
0.43284315350965963,0.007532730232924223
0.44630377635932833,0.026105422526597977
0.42695404537495213,0.04467811435461044
0.4402045199263153,0.06325080990791321
0.42695404537495213,0.08182349801063538
0.4345256442091877,0.10039619356393814
0.4328432403288853,0.1189688891172409
0.4366286909506071,0.13754157721996307
0.4431490317652873,0.15611428022384644
0.43095033986097475,0.1746869683265686
0.44693483270110845,0.19325965642929077
0.43305321515765893,0.21183234453201294
0.41643810294032696,0.2304050475358963
0.40760424039608695,0.24897773563861847
0.42947808394148873,0.26755043864250183
0.40423941103601435,0.286123126745224
0.40423941103601435,0.30469581484794617
0.4128626242787181,0.32326850295066833
0.39267105586195056,0.3418411910533905
0.4000329655517686,0.36041390895843506
0.38636201772797,0.3789865970611572
0.3663814016778028,0.3975592851638794
0.383417505888998,0.41613197326660156
0.3644885012098922,0.43470466136932373
0.38573105090533316,0.4532773494720459
0.36827371120207575,0.47185003757476807
0.3527110198252553,0.4904227554798126
0.35502399887033936,0.5089954137802124
0.3499751411268971,0.5275681018829346
0.33462273827174754,0.5461408495903015
0.34471820743393733,0.5647135376930237
0.3287337145938035,0.5832862257957458
0.32578920275483153,0.601858913898468
0.3234756577384964,0.6204316020011902
0.30728084262415034,0.6390042901039124
0.3024434303172678,0.6575769782066345
0.30202278576884317,0.6761496663093567
0.2898240938645306,0.6947223544120789
0.30391568623675375,0.713295042514801
0.28898280476768146,0.7318677306175232
0.27825547578779136,0.7504404187202454
0.28793119339662004,0.7690131664276123
0.28183184744446366,0.7875858545303345
0.27341895647597225,0.8061585426330566
0.2757325014923074,0.8247312307357788
0.2759428237665197,0.843303918838501
0.25785510818426305,0.8618766069412231
0.2433428712636153,0.8804492950439453
0.24607706082837502,0.8990219831466675
0.23156482390772726,0.9175946712493896
0.2397673926020064,0.9361673593521118
0.2338783689240624,0.954740047454834
0.22125903247132525,0.9733127355575562
0.22062806564868837,0.9918854236602783
0.21642162016444266,1.0104581117630005
0.2080087291959512,1.0290307998657227
0.2046435728085546,1.0476034879684448
0.1972822932111246,1.066176176071167
0.1968616486627,1.0847488641738892
0.18634433889602053,1.1033215522766113
0.1722539425798625,1.121894359588623
0.17519845441883453,1.1404670476913452
0.15795202793342705,1.1590397357940674
0.16468234070822022,1.1776124238967896
0.16278944024030964,1.1961851119995117
0.14806688104544957,1.2147578001022339
0.14407075783541615,1.233330488204956
0.13944366780274584,1.2519031763076782
0.1413365682706564,1.2704758644104004
0.13502690004428783,1.2890485525131226
0.13376496639901414,1.3076212406158447
0.11462563944569605,1.326193928718567
0.11883208492994178,1.344766616821289
0.1215662744947015,1.3633393049240112
0.1125224167035732,1.3819119930267334
0.1215662744947015,1.4004846811294556
0.11672886218781892,1.4190573692321777
0.1017959807187466,1.4376300573349
0.09317276747604285,1.456202745437622
0.08686309924967427,1.4747754335403442
0.1047404925577186,1.4933481216430664
0.08833535516916026,1.5119208097457886
0.09022825563707085,1.5304934978485107
0.08581148787861283,1.549066185951233
0.08181483953786907,1.567638874053955
0.07571601871642308,1.5862116813659668
0.07298182915166336,1.604784369468689
0.07319215142587565,1.6233570575714111
0.0679340945705685,1.6419297456741333
0.061834748618412184,1.6605024337768555
0.06141410406998762,1.6790751218795776
0.06751345002214391,1.6976478099822998
0.05552508039204359,1.716220498085022
0.05405282447255759,1.7347931861877441
0.05110831263358558,1.7533658742904663
0.04858444534303815,1.7719385623931885
0.05152895718201015,1.7905112504959106
0.04185413256824499,1.8090839385986328
0.04648122260091528,1.827656626701355
0.03764768708399926,1.8462293148040771
0.036806397987150116,1.8648020029067993
0.0353341420676641,1.8833746910095215
0.03848897618084841,1.9019473791122437
0.0353341420676641,1.9205200672149658
0.03112769658341838,1.939092755317688
0.027762540196021795,1.9576654434204102
0.02586963972811122,1.9762381315231323
0.02713139922978177,1.9948108196258545
0.016825889934402236,2.013383626937866
0.02208369704749679,2.031956195831299
0.017246537182762298,2.0505290031433105
0.018508241335044927,2.069101572036743
0.016194919061862156,2.087674379348755
0.017456636713735558,2.1062469482421875
0.015353624565142044,2.124819755554199
0.012408934531450578,2.143392324447632
0.013040064699161736,2.1619651317596436
0.01156765083440308,2.180537700653076
0.010936828457361455,2.199110507965088
0.010726367137355584,2.2176830768585205
0.00946456308810126,2.2362558841705322
0.009674762516046213,2.254828453063965
0.00904379974326059,2.2734012603759766
0.010095533960641345,2.2919740676879883
0.006940590500641848,2.310546636581421
0.007571650470481007,2.3291194438934326
0.005888985879332478,2.3476920127868652
0.006099385101220811,2.366264820098877
0.004206418485237484,2.3848373889923096
0.005047766980320672,2.4034101963043213
0.005047702182284981,2.421982765197754
0.004837443356140643,2.4405555725097656
0.003154813863928113,2.4591281414031982
0.002944530738520392,2.47770094871521
0.002944492939666239,2.4962735176086426
0.002523883490160336,2.5148463249206543
0.001892888318356868,2.533418893814087
0.002734207114340364,2.5519917011260986
0.0016825673940949937,2.5705642700195312
0.001472265369260196,2.589137077331543
0.0006309627727856226,2.6077096462249756
0.001261941745080168,2.6262824535369873
0.0006309627727856226,2.64485502243042
0.0010516181209001398,2.6634278297424316
0.0002103209242618742,2.6820003986358643
0.00042064724836005595,2.700573205947876
0.0002103209242618742,2.7191457748413086
,2.7377185821533203

